SUCAG: Stochastic Unbiased Curvature-aided Gradient Method for Distributed Optimization

We propose and analyze a new stochastic gradient method, which we call Stochastic Unbiased Curvature-aided Gradient (SUCAG), for finite sum optimization problems. SUCAG constitutes an unbiased total gradient tracking technique that uses Hessian information to accelerate con- vergence. We analyze our method under the general asynchronous model of computation, in which each function is selected infinitely often with possibly unbounded (but sublinear) delay. For strongly convex problems, we establish linear convergence for the SUCAG method. When the initialization point is sufficiently close to the optimal solution, the established convergence rate is only dependent on the condition number of the problem, making it strictly faster than the known rate for the SAGA method. Furthermore, we describe a Markov-driven approach of implementing the SUCAG method in a distributed asynchronous multi-agent setting, via gossiping along a random walk on an undirected communication graph. We show that our analysis applies as long as the graph is connected and, notably, establishes an asymptotic linear convergence rate that is robust to the graph topology. Numerical results demonstrate the merits of our algorithm over existing methods.

==> Tikz/CDC_step_01L_curv.csv <==
1,125.06
2,12.166
3,0.80143
4,0.018612
5,0.00023242
6,2.6467e-06
7,3.2569e-08
8,4.3384e-10
9,6.2457e-12
10,1.5632e-13
11,4.9738e-14
12,8.5265e-14
13,7.816e-14
14,7.1054e-14
15,4.9738e-14
16,4.2633e-14
17,7.1054e-14
18,4.2633e-14
19,3.5527e-14
20,3.5527e-14
21,2.1316e-14
22,2.1316e-14
23,2.1316e-14
24,2.1316e-14
25,2.1316e-14
26,2.1316e-14
27,2.1316e-14
28,2.1316e-14
29,2.1316e-14
30,2.1316e-14
31,2.1316e-14
32,2.1316e-14
33,2.1316e-14
34,2.1316e-14
35,2.1316e-14
36,2.1316e-14
37,2.1316e-14
38,2.1316e-14
39,2.1316e-14
40,2.1316e-14
41,2.1316e-14
42,2.1316e-14
43,2.1316e-14
44,2.1316e-14
45,2.1316e-14
46,2.1316e-14
47,2.1316e-14
48,2.1316e-14
49,2.1316e-14
50,2.1316e-14


==> Tikz/CDC_step_01L_curv2.csv <==
1,125.06
2,9.2833
3,0.29107
4,0.00054703
5,2.9419e-08
6,4.6185e-13
7,6.3949e-14
8,1.0658e-13
9,7.816e-14
10,5.6843e-14
11,7.1054e-14
12,5.6843e-14
13,9.2371e-14
14,4.9738e-14
15,5.6843e-14
16,6.3949e-14
17,4.2633e-14
18,3.5527e-14
19,7.1054e-14
20,5.6843e-14
21,7.1054e-14
22,5.6843e-14
23,4.2633e-14
24,4.9738e-14
25,5.6843e-14
26,7.1054e-14
27,6.3949e-14
28,6.3949e-14
29,4.2633e-14
30,6.3949e-14
31,7.1054e-14
32,4.2633e-14
33,7.1054e-14
34,6.3949e-14
35,7.1054e-14
36,8.5265e-14
37,6.3949e-14
38,7.1054e-14
39,6.3949e-14
40,5.6843e-14
41,6.3949e-14
42,6.3949e-14
43,9.2371e-14
44,5.6843e-14
45,7.1054e-14
46,4.9738e-14
47,3.5527e-14
48,7.1054e-14
49,6.3949e-14
50,6.3949e-14


==> Tikz/CDC_step_01L_curv_rand.csv <==
1,125.08,125.06,125.1
2,40.713,37.812,42.5
3,15.376,14.15,16.915
4,7.2536,6.1951,8.2618
5,3.4511,2.5071,4.5057
6,1.566,1.0869,2.3454
7,0.68744,0.43395,1.0617
8,0.28336,0.17994,0.41842
9,0.11534,0.079577,0.15469
10,0.048938,0.032229,0.062918
11,0.021796,0.013283,0.028835
12,0.0094431,0.0054217,0.016611
13,0.0033755,0.0021384,0.0047005
14,0.0012768,0.00084594,0.0017219
15,0.00050322,0.00033937,0.00067247
16,0.00020017,0.00013739,0.00026807
17,8.0489e-05,5.611e-05,0.00010918
18,3.2155e-05,2.3134e-05,4.2512e-05
19,1.2891e-05,9.1933e-06,1.6875e-05
20,5.208e-06,3.6758e-06,6.7478e-06
21,2.1153e-06,1.4759e-06,2.7243e-06
22,8.6328e-07,5.9583e-07,1.1183e-06
23,3.5351e-07,2.4179e-07,4.6037e-07
24,1.4521e-07,9.8587e-08,1.9025e-07
25,5.9893e-08,4.0376e-08,7.8924e-08
26,2.4795e-08,1.6606e-08,3.2859e-08
27,1.0302e-08,6.8573e-09,1.3728e-08
28,4.2955e-09,2.8425e-09,5.754e-09
29,1.7971e-09,1.1827e-09,2.4195e-09
30,7.5427e-10,4.938e-10,1.0204e-09
31,3.1757e-10,2.0689e-10,4.3158e-10
32,1.3414e-10,8.6981e-11,1.8309e-10
33,5.6829e-11,3.6714e-11,7.7865e-11
34,2.4166e-11,1.5547e-11,3.3225e-11
35,1.0324e-11,6.6223e-12,1.42e-11
36,4.4409e-12,2.8493e-12,6.1391e-12
37,1.9398e-12,1.2719e-12,2.6397e-12
38,8.6686e-13,5.4001e-13,1.2115e-12
39,4.0501e-13,2.8422e-13,5.6843e-13
40,2.2737e-13,1.4921e-13,2.8777e-13
41,1.35e-13,9.5923e-14,1.8119e-13
42,9.2371e-14,4.9738e-14,1.2434e-13
43,7.1054e-14,2.8422e-14,1.0658e-13
44,7.816e-14,3.1974e-14,1.1369e-13
45,7.1054e-14,4.2633e-14,9.2371e-14
46,7.1054e-14,4.2633e-14,1.0658e-13
47,7.1054e-14,4.9738e-14,9.2371e-14
48,4.9738e-14,4.2633e-14,7.816e-14
49,6.3949e-14,3.5527e-14,9.2371e-14
50,7.1054e-14,4.2633e-14,9.2371e-14


==> Tikz/CDC_step_01L_dgd.csv <==
1,124.71,124.71,124.71
2,106.92,105.72,107.5
3,91.448,89.488,92.479
4,75.829,73.528,77.37
5,61.906,59.868,63.509
6,50.323,48.47,52.009
7,40.86,39.136,42.308
8,33.23,31.853,34.416
9,26.984,25.859,27.817
10,21.955,20.964,22.669
11,17.868,17.096,18.521
12,14.664,14.072,15.308
13,12.103,11.509,12.713
14,10.035,9.4864,10.554
15,8.3492,7.8407,8.8947
16,6.9671,6.5347,7.4749
17,5.8447,5.443,6.3057
18,4.9001,4.543,5.3
19,4.1177,3.821,4.4311
20,3.4747,3.2334,3.7384
21,2.9387,2.7415,3.1696
22,2.4939,2.3227,2.7071
23,2.122,1.9656,2.3196
24,1.8098,1.6686,1.9891
25,1.5483,1.4161,1.7054
26,1.3269,1.1929,1.4732
27,1.1396,1.0127,1.2652
28,0.98352,0.86517,1.1057
29,0.84877,0.74671,0.95575
30,0.72954,0.63947,0.82727
31,0.62877,0.55536,0.70831
32,0.54152,0.47957,0.6028
33,0.46746,0.41834,0.51644
34,0.40357,0.36645,0.44871
35,0.35166,0.31671,0.39344
36,0.30659,0.27494,0.34607
37,0.26924,0.23886,0.30665
38,0.23568,0.20887,0.27198
39,0.20661,0.18215,0.23981
40,0.1807,0.16028,0.20816
41,0.158,0.14097,0.1813
42,0.13737,0.12409,0.15775
43,0.11991,0.10906,0.13732
44,0.10481,0.095862,0.11884
45,0.092073,0.084995,0.10398
46,0.081387,0.075034,0.092096
47,0.071979,0.06578,0.082603
48,0.063586,0.057741,0.073727
49,0.056038,0.0506,0.065667
50,0.049493,0.0446,0.058206
51,0.043618,0.039207,0.05153
52,0.038256,0.034316,0.045552
53,0.033515,0.030028,0.039936
54,0.029296,0.02618,0.034855
55,0.025569,0.022717,0.030331
56,0.022349,0.019712,0.026542
57,0.019656,0.017221,0.023643
58,0.017244,0.015043,0.020715
59,0.015229,0.013248,0.018206
60,0.013519,0.011682,0.015951
61,0.011986,0.010325,0.013864
62,0.010565,0.0091052,0.012065
63,0.0093307,0.008048,0.010534
64,0.0082416,0.0071522,0.0093148
65,0.0073041,0.0063713,0.008331
66,0.006458,0.0056846,0.0074283
67,0.0057352,0.0049894,0.0066802
68,0.0050973,0.0043781,0.0059572
69,0.0045249,0.0038535,0.0053026
70,0.0040269,0.0034033,0.0047419
71,0.003575,0.0030092,0.0042557
72,0.0031722,0.0026704,0.0038166
73,0.0028167,0.0023776,0.0034122
74,0.0025049,0.0021219,0.0030446
75,0.0022216,0.0018902,0.0027133
76,0.0019674,0.0016826,0.0023865
77,0.0017477,0.0015033,0.0021269
78,0.0015697,0.0013478,0.001943
79,0.001415,0.0012082,0.0017404
80,0.0012756,0.0010808,0.001556


==> Tikz/CDC_step_01L_incn.csv <==
1,125.38
2,6.4585
3,0.086269
4,1.5101e-05
5,1.9256e-12
6,4.9738e-14
7,7.1054e-14
8,8.5265e-14
9,7.816e-14
10,5.6843e-14
11,7.816e-14
12,7.816e-14
13,8.5265e-14
14,6.3949e-14
15,5.6843e-14
16,7.816e-14
17,6.3949e-14
18,5.6843e-14
19,5.6843e-14
20,7.1054e-14
21,5.6843e-14
22,5.6843e-14
23,6.3949e-14
24,8.5265e-14
25,8.5265e-14
26,4.9738e-14
27,7.1054e-14
28,9.2371e-14
29,8.5265e-14
30,6.3949e-14
31,7.816e-14
32,7.816e-14
33,8.5265e-14
34,7.1054e-14
35,7.1054e-14
36,5.6843e-14
37,9.2371e-14
38,7.1054e-14
39,7.816e-14
40,9.2371e-14
41,7.816e-14
42,8.5265e-14
43,9.2371e-14
44,9.2371e-14
45,7.816e-14
46,7.816e-14
47,7.816e-14
48,7.1054e-14
49,7.816e-14
50,9.9476e-14


==> Tikz/CDC_step_01L_sag.csv <==
1,125.07,125.06,125.09
2,31.886,27.668,36.283
3,11.967,9.335,14.21
4,11.113,8.9328,14.133
5,9.4827,6.746,12.416
6,7.0838,4.769,9.3144
7,4.7029,3.5713,5.7744
8,2.5738,1.5574,3.5541
9,1.6276,1.2166,2.1396
10,0.93566,0.64434,1.2223
11,0.68592,0.38009,1.0796
12,0.58056,0.30347,0.90114
13,0.43898,0.23293,0.73126
14,0.28015,0.15275,0.45961
15,0.22586,0.087285,0.44002
16,0.17149,0.08429,0.34552
17,0.14055,0.052577,0.3374
18,0.10606,0.040075,0.22223
19,0.081181,0.025115,0.19521
20,0.085938,0.01668,0.26137
21,0.065198,0.011356,0.21824
22,0.038462,0.0072491,0.11091
23,0.035251,0.0050117,0.12001
24,0.020345,0.0034079,0.059029
25,0.01619,0.0023077,0.056975
26,0.01213,0.001895,0.036943
27,0.0076537,0.0013469,0.022262
28,0.00608,0.00077569,0.019493
29,0.0041107,0.00063635,0.011027
30,0.0034124,0.00042428,0.010329
31,0.0023502,0.00035318,0.0068972
32,0.0021541,0.00027477,0.00635
33,0.0017079,0.00021341,0.004451
34,0.0011056,0.00018731,0.0024911
35,0.00094543,0.00010496,0.0021791
36,0.00075631,8.8715e-05,0.0020376
37,0.00067809,9.7419e-05,0.001748
38,0.0005689,6.7023e-05,0.0014739
39,0.00039402,6.2426e-05,0.0010815
40,0.00030355,4.6349e-05,0.00087627
41,0.00020675,3.2612e-05,0.00054332
42,0.00016755,2.4207e-05,0.00045754
43,0.00010985,1.9776e-05,0.0002805
44,8.2261e-05,1.5362e-05,0.00021136
45,6.2504e-05,8.6286e-06,0.00016665
46,6.7754e-05,6.0872e-06,0.00020864
47,4.3458e-05,5.5711e-06,0.00013802
48,2.6112e-05,2.7259e-06,6.5803e-05
49,1.6927e-05,2.1612e-06,4.5534e-05
50,1.3835e-05,1.8073e-06,3.9394e-05
51,9.6206e-06,1.0321e-06,2.9347e-05
52,8.0095e-06,5.4948e-07,2.1439e-05
53,4.5696e-06,5.3212e-07,1.0453e-05
54,3.7196e-06,5.2181e-07,9.8133e-06
55,2.6024e-06,3.393e-07,5.9809e-06
56,1.6759e-06,3.6371e-07,4.2523e-06
57,1.2729e-06,2.1996e-07,3.5275e-06
58,9.0373e-07,1.9799e-07,2.1825e-06
59,7.9654e-07,1.2862e-07,1.8296e-06
60,6.0291e-07,1.1622e-07,1.6412e-06
61,4.614e-07,7.5384e-08,9.6839e-07
62,3.4652e-07,4.8268e-08,7.6459e-07
63,2.2159e-07,3.6025e-08,5.59e-07
64,1.9485e-07,4.3592e-08,4.5405e-07
65,1.7434e-07,3.8744e-08,4.077e-07
66,1.1603e-07,2.102e-08,3.2666e-07
67,7.7554e-08,2.1741e-08,1.6672e-07
68,6.4565e-08,9.9868e-09,1.9071e-07
69,4.2895e-08,7.6573e-09,1.2322e-07
70,4.9226e-08,9.5844e-09,1.6069e-07
71,3.0565e-08,6.2712e-09,1.0375e-07
72,3.1041e-08,5.0122e-09,8.5486e-08
73,1.7119e-08,2.2352e-09,5.8293e-08
74,1.3439e-08,2.8687e-09,4.258e-08
75,9.7583e-09,1.51e-09,3.4134e-08
76,8.1845e-09,1.0365e-09,3.1392e-08
77,5.7038e-09,6.5422e-10,2.0671e-08
78,3.2973e-09,4.8693e-10,1.1249e-08
79,3.0727e-09,2.4972e-10,1.0918e-08
80,1.6187e-09,1.6455e-10,5.3749e-09
81,1.4148e-09,9.1205e-11,5.1038e-09
82,7.8828e-10,7.7954e-11,2.2513e-09
83,6.4749e-10,8.184e-11,1.9093e-09
84,4.7065e-10,5.684e-11,1.3589e-09
85,3.3593e-10,6.9882e-11,9.7636e-10
86,3.0359e-10,2.2773e-11,9.3648e-10
87,1.9467e-10,2.4826e-11,5.2761e-10
88,1.5609e-10,1.2545e-11,5.2878e-10
89,1.2535e-10,8.5123e-12,4.5672e-10
90,7.6838e-11,5.496e-12,2.5533e-10
91,5.8847e-11,5.7305e-12,2.0065e-10
92,5.6438e-11,2.9026e-12,2.1217e-10
93,3.3381e-11,2.7569e-12,1.1273e-10
94,2.1934e-11,1.9718e-12,6.5739e-11
95,1.9597e-11,1.0587e-12,7.0745e-11
96,1.3181e-11,1.2186e-12,4.2107e-11
97,1.0658e-11,8.7041e-13,3.4795e-11
98,8.2778e-12,6.0396e-13,3.2632e-11
99,7.482e-12,5.4712e-13,2.6766e-11
100,5.0306e-12,3.4817e-13,1.9515e-11
101,4.1496e-12,2.8422e-13,1.3543e-11
102,3.1974e-12,1.9185e-13,1.1024e-11
103,2.0108e-12,2.1672e-13,6.0325e-12
104,1.4779e-12,1.4921e-13,4.3663e-12
105,1.0587e-12,1.4921e-13,3.0127e-12
106,1.0374e-12,1.1013e-13,3.3253e-12
107,5.4001e-13,1.0303e-13,1.4531e-12
108,4.1211e-13,8.8818e-14,1.311e-12
109,3.979e-13,6.3949e-14,1.2506e-12
110,2.8422e-13,9.5923e-14,6.9988e-13
111,2.558e-13,7.4607e-14,6.608e-13
112,2.1316e-13,5.3291e-14,5.933e-13
113,1.5632e-13,6.0396e-14,3.4461e-13
114,1.35e-13,4.9738e-14,2.9843e-13
115,1.1369e-13,5.3291e-14,2.3093e-13
116,9.9476e-14,3.1974e-14,2.0961e-13
117,9.9476e-14,3.908e-14,1.6698e-13
118,9.9476e-14,4.9738e-14,1.954e-13
119,8.5265e-14,3.908e-14,1.279e-13
120,8.5265e-14,6.7502e-14,1.1013e-13
121,7.1054e-14,3.1974e-14,1.3145e-13
122,7.816e-14,4.6185e-14,1.0658e-13
123,7.816e-14,4.9738e-14,1.1369e-13
124,7.1054e-14,6.0396e-14,8.8818e-14
125,7.1054e-14,4.9738e-14,1.0303e-13
126,7.1054e-14,4.9738e-14,8.5265e-14
127,7.1054e-14,3.908e-14,7.4607e-14
128,5.6843e-14,3.1974e-14,1.0303e-13
129,7.1054e-14,4.6185e-14,8.8818e-14
130,7.1054e-14,5.3291e-14,1.0658e-13
131,7.1054e-14,3.908e-14,8.8818e-14
132,7.816e-14,4.6185e-14,1.1369e-13
133,7.1054e-14,4.6185e-14,9.9476e-14
134,7.1054e-14,5.3291e-14,9.9476e-14
135,6.3949e-14,3.5527e-14,8.5265e-14
136,7.1054e-14,5.3291e-14,7.816e-14
137,7.1054e-14,1.7764e-14,9.2371e-14
138,7.1054e-14,2.8422e-14,1.0303e-13
139,8.5265e-14,6.0396e-14,1.0658e-13
140,7.1054e-14,4.2633e-14,8.8818e-14
141,6.3949e-14,2.8422e-14,1.0303e-13
142,8.5265e-14,6.0396e-14,1.0658e-13
143,7.1054e-14,4.2633e-14,1.0303e-13
144,6.3949e-14,3.1974e-14,9.2371e-14
145,7.816e-14,6.3949e-14,9.2371e-14
146,8.5265e-14,5.6843e-14,1.0303e-13
147,7.1054e-14,3.1974e-14,9.2371e-14
148,7.1054e-14,5.3291e-14,1.0303e-13
149,7.1054e-14,4.2633e-14,9.9476e-14
150,5.6843e-14,3.5527e-14,9.5923e-14
151,6.3949e-14,4.9738e-14,1.0303e-13
152,7.1054e-14,1.7764e-14,1.2079e-13
153,7.1054e-14,3.908e-14,1.0658e-13
154,6.3949e-14,4.2633e-14,8.1712e-14
155,7.1054e-14,4.2633e-14,9.2371e-14
156,7.1054e-14,4.6185e-14,1.0303e-13
157,7.816e-14,4.6185e-14,9.9476e-14
158,6.3949e-14,3.5527e-14,9.9476e-14
159,7.1054e-14,5.6843e-14,8.8818e-14
160,7.816e-14,3.1974e-14,9.9476e-14
161,7.1054e-14,2.4869e-14,9.5923e-14
162,7.1054e-14,3.908e-14,9.9476e-14
163,7.1054e-14,3.908e-14,1.279e-13
164,7.1054e-14,4.6185e-14,1.1369e-13
165,7.1054e-14,4.9738e-14,1.0658e-13
166,7.1054e-14,2.8422e-14,8.5265e-14
167,6.3949e-14,3.5527e-14,1.0303e-13
168,5.6843e-14,3.1974e-14,9.9476e-14
169,6.3949e-14,2.8422e-14,1.0658e-13
170,6.3949e-14,1.7764e-14,8.5265e-14
171,7.1054e-14,4.6185e-14,9.2371e-14
172,7.816e-14,6.0396e-14,9.5923e-14
173,4.9738e-14,2.1316e-14,1.1724e-13
174,7.1054e-14,3.5527e-14,1.0658e-13
175,6.3949e-14,3.1974e-14,9.5923e-14
176,7.1054e-14,3.1974e-14,8.1712e-14
177,7.1054e-14,4.9738e-14,8.8818e-14
178,4.9738e-14,4.2633e-14,7.816e-14
179,7.1054e-14,3.908e-14,1.0658e-13
180,6.3949e-14,3.5527e-14,8.8818e-14
181,7.1054e-14,3.5527e-14,1.0658e-13
182,5.6843e-14,2.8422e-14,8.1712e-14
183,7.1054e-14,4.2633e-14,8.8818e-14
184,7.1054e-14,4.6185e-14,1.0658e-13
185,4.9738e-14,1.0658e-14,8.1712e-14
186,6.3949e-14,4.6185e-14,8.1712e-14
187,7.1054e-14,4.6185e-14,1.0303e-13
188,6.3949e-14,4.2633e-14,7.816e-14
189,7.1054e-14,5.6843e-14,9.2371e-14
190,7.1054e-14,4.2633e-14,8.8818e-14
191,7.1054e-14,2.4869e-14,9.9476e-14
192,4.9738e-14,2.8422e-14,7.1054e-14
193,7.1054e-14,4.9738e-14,9.5923e-14
194,8.5265e-14,5.3291e-14,9.2371e-14
195,7.1054e-14,3.908e-14,8.8818e-14
196,6.3949e-14,3.5527e-14,1.0303e-13
197,6.3949e-14,3.908e-14,9.9476e-14
198,7.1054e-14,4.2633e-14,9.2371e-14
199,7.1054e-14,4.6185e-14,1.0303e-13
200,5.6843e-14,2.4869e-14,9.2371e-14
201,6.3949e-14,3.1974e-14,8.5265e-14
202,7.1054e-14,2.4869e-14,8.5265e-14
203,5.6843e-14,4.9738e-14,8.1712e-14
204,6.3949e-14,3.5527e-14,9.5923e-14
205,5.6843e-14,3.5527e-14,8.5265e-14
206,7.1054e-14,3.1974e-14,9.9476e-14
207,4.9738e-14,3.1974e-14,9.2371e-14
208,7.1054e-14,3.1974e-14,1.0303e-13
209,5.6843e-14,3.1974e-14,8.5265e-14
210,7.1054e-14,3.1974e-14,9.2371e-14
211,5.6843e-14,2.4869e-14,8.8818e-14
212,4.9738e-14,2.1316e-14,8.1712e-14
213,5.6843e-14,2.4869e-14,8.8818e-14
214,6.3949e-14,3.1974e-14,8.8818e-14
215,6.3949e-14,3.1974e-14,8.8818e-14
216,5.6843e-14,3.1974e-14,8.8818e-14
217,7.1054e-14,3.1974e-14,8.8818e-14
218,6.3949e-14,3.1974e-14,8.8818e-14
219,6.3949e-14,3.1974e-14,8.8818e-14
220,5.6843e-14,3.1974e-14,8.8818e-14
221,5.6843e-14,3.1974e-14,8.8818e-14
222,6.3949e-14,3.1974e-14,8.8818e-14
223,5.6843e-14,3.1974e-14,8.8818e-14
224,5.6843e-14,3.1974e-14,8.8818e-14
225,5.6843e-14,3.1974e-14,8.8818e-14
226,6.3949e-14,3.1974e-14,8.8818e-14
227,6.3949e-14,3.1974e-14,8.8818e-14
228,5.6843e-14,3.1974e-14,8.8818e-14
229,5.6843e-14,3.1974e-14,8.8818e-14
230,5.6843e-14,3.1974e-14,8.8818e-14
231,5.6843e-14,3.1974e-14,8.8818e-14
232,5.6843e-14,3.1974e-14,8.8818e-14
233,5.6843e-14,3.1974e-14,8.8818e-14
234,5.6843e-14,3.1974e-14,8.8818e-14
235,5.6843e-14,3.1974e-14,8.8818e-14
236,5.6843e-14,3.1974e-14,8.8818e-14
237,5.6843e-14,3.1974e-14,8.8818e-14
238,5.6843e-14,3.1974e-14,8.8818e-14
239,5.6843e-14,3.1974e-14,8.8818e-14
240,5.6843e-14,3.1974e-14,8.8818e-14
241,5.6843e-14,3.1974e-14,8.8818e-14
242,5.6843e-14,3.1974e-14,8.8818e-14
243,5.6843e-14,3.1974e-14,8.8818e-14
244,5.6843e-14,3.1974e-14,8.8818e-14
245,5.6843e-14,3.1974e-14,8.8818e-14
246,5.6843e-14,3.1974e-14,8.8818e-14
247,5.6843e-14,3.1974e-14,8.8818e-14
248,5.6843e-14,3.1974e-14,8.8818e-14
249,5.6843e-14,3.1974e-14,8.8818e-14
250,5.6843e-14,3.1974e-14,8.8818e-14


==> Tikz/CDC_step_01L_ucag_rand.csv <==
1,125.24,120.76,129.58
2,18.797,13.99,22.401
3,5.731,4.1835,6.7652
4,2.0248,1.3336,2.6446
5,1.0603,0.42255,1.9072
6,0.40466,0.099645,0.77966
7,0.14438,0.024393,0.40684
8,0.063832,0.009308,0.20601
9,0.016525,0.0030794,0.036427
10,0.0052565,0.0010474,0.014434
11,0.0036713,0.00036924,0.012932
12,0.0028031,0.00013659,0.012471
13,0.00049225,5.3315e-05,0.0018637
14,9.094e-05,2.0408e-05,0.00021451
15,3.2015e-05,8.0028e-06,7.5712e-05
16,1.2493e-05,3.1712e-06,2.9516e-05
17,4.9459e-06,1.2436e-06,1.1872e-05
18,1.9921e-06,4.8588e-07,4.8493e-06
19,8.0725e-07,1.9006e-07,1.9883e-06
20,3.3039e-07,7.4605e-08,8.2497e-07
21,1.3606e-07,2.9368e-08,3.4475e-07
22,5.6389e-08,1.1591e-08,1.449e-07
23,2.3501e-08,4.5868e-09,6.1222e-08
24,9.8312e-09,1.8197e-09,2.5923e-08
25,4.1325e-09,7.2387e-10,1.1027e-08
26,1.744e-09,2.8873e-10,4.7066e-09
27,7.386e-10,1.155e-10,2.0144e-09
28,3.1383e-10,4.6334e-11,8.6434e-10
29,1.3374e-10,1.8687e-11,3.7165e-10
30,5.7177e-11,7.5779e-12,1.6015e-10
31,2.4514e-11,3.0838e-12,6.9143e-11
32,1.0566e-11,1.3181e-12,2.991e-11
33,4.5901e-12,5.7199e-13,1.3006e-11
34,2.0037e-12,2.5935e-13,5.6595e-12
35,9.2371e-13,1.5987e-13,2.5153e-12
36,4.3343e-13,9.5923e-14,1.1404e-12
37,2.4158e-13,9.2371e-14,5.2225e-13
38,1.4211e-13,7.4607e-14,2.8777e-13
39,9.2371e-14,6.0396e-14,1.4921e-13
40,4.9738e-14,2.1316e-14,1.1013e-13
41,7.1054e-14,5.6843e-14,9.9476e-14
42,6.3949e-14,2.8422e-14,8.8818e-14
43,7.1054e-14,4.2633e-14,8.5265e-14
44,7.816e-14,4.9738e-14,1.1013e-13
45,6.3949e-14,1.7764e-14,9.9476e-14
46,9.2371e-14,5.6843e-14,1.2079e-13
47,7.816e-14,5.3291e-14,9.5923e-14
48,7.1054e-14,4.6185e-14,1.0303e-13
49,7.1054e-14,3.5527e-14,9.2371e-14
50,6.3949e-14,3.1974e-14,9.5923e-14


==> Tikz/CDC_step_03L_curv.csv <==
1,125.06
2,12.166
3,0.80143
4,0.018612
5,0.00023242
6,2.6467e-06
7,3.2569e-08
8,4.3384e-10
9,6.2457e-12
10,1.5632e-13
11,4.9738e-14
12,8.5265e-14
13,7.816e-14
14,7.1054e-14
15,4.9738e-14
16,4.2633e-14
17,7.1054e-14
18,4.2633e-14
19,3.5527e-14
20,3.5527e-14
21,2.1316e-14
22,2.1316e-14
23,2.1316e-14
24,2.1316e-14
25,2.1316e-14
26,2.1316e-14
27,2.1316e-14
28,2.1316e-14
29,2.1316e-14
30,2.1316e-14
31,2.1316e-14
32,2.1316e-14
33,2.1316e-14
34,2.1316e-14
35,2.1316e-14
36,2.1316e-14
37,2.1316e-14
38,2.1316e-14
39,2.1316e-14
40,2.1316e-14
41,2.1316e-14
42,2.1316e-14
43,2.1316e-14
44,2.1316e-14
45,2.1316e-14
46,2.1316e-14
47,2.1316e-14
48,2.1316e-14
49,2.1316e-14
50,2.1316e-14


==> Tikz/CDC_step_03L_curv2.csv <==
1,125.06
2,9.2833
3,0.29107
4,0.00054703
5,2.9419e-08
6,4.6185e-13
7,6.3949e-14
8,1.0658e-13
9,7.816e-14
10,5.6843e-14
11,7.1054e-14
12,5.6843e-14
13,9.2371e-14
14,4.9738e-14
15,5.6843e-14
16,6.3949e-14
17,4.2633e-14
18,3.5527e-14
19,7.1054e-14
20,5.6843e-14
21,7.1054e-14
22,5.6843e-14
23,4.2633e-14
24,4.9738e-14
25,5.6843e-14
26,7.1054e-14
27,6.3949e-14
28,6.3949e-14
29,4.2633e-14
30,6.3949e-14
31,7.1054e-14
32,4.2633e-14
33,7.1054e-14
34,6.3949e-14
35,7.1054e-14
36,8.5265e-14
37,6.3949e-14
38,7.1054e-14
39,6.3949e-14
40,5.6843e-14
41,6.3949e-14
42,6.3949e-14
43,9.2371e-14
44,5.6843e-14
45,7.1054e-14
46,4.9738e-14
47,3.5527e-14
48,7.1054e-14
49,6.3949e-14
50,6.3949e-14


==> Tikz/CDC_step_03L_curv_rand.csv <==
1,125.07,125.04,125.11
2,32.626,29.924,34.612
3,11.937,10.232,13.215
4,5.0819,3.7205,6.2889
5,2.4166,1.3709,3.608
6,1.1382,0.51789,2.4135
7,0.40901,0.19794,0.8404
8,0.11638,0.054503,0.22017
9,0.039115,0.016479,0.095533
10,0.020344,0.0051414,0.072584
11,0.0051886,0.001397,0.016999
12,0.0013302,0.00035597,0.0037087
13,0.00042124,9.4398e-05,0.00114
14,7.1648e-05,2.3097e-05,0.00016352
15,2.1466e-05,5.7041e-06,5.2732e-05
16,4.8125e-06,1.4323e-06,1.2857e-05
17,1.0371e-06,3.6508e-07,2.6057e-06
18,2.4938e-07,9.3141e-08,6.0585e-07
19,6.1932e-08,2.4014e-08,1.4663e-07
20,1.5982e-08,6.2483e-09,3.9058e-08
21,4.4489e-09,1.6418e-09,1.1964e-08
22,1.5084e-09,4.3537e-10,4.918e-09
23,7.4475e-10,1.1473e-10,3.0457e-09
24,1.0623e-10,2.9807e-11,3.538e-10
25,2.2453e-11,7.7272e-12,6.527e-11
26,5.6346e-12,2.0073e-12,1.5447e-11
27,1.5206e-12,5.6488e-13,3.9684e-12
28,4.4764e-13,1.8829e-13,1.0658e-12
29,1.6342e-13,7.816e-14,3.3396e-13
30,9.2371e-14,5.3291e-14,1.3145e-13
31,8.5265e-14,6.3949e-14,1.1013e-13
32,7.816e-14,4.9738e-14,9.5923e-14
33,5.6843e-14,3.5527e-14,1.0658e-13
34,5.6843e-14,2.8422e-14,9.2371e-14
35,5.6843e-14,3.1974e-14,9.9476e-14
36,6.3949e-14,3.5527e-14,8.8818e-14
37,7.1054e-14,3.1974e-14,1.1724e-13
38,6.3949e-14,2.8422e-14,9.2371e-14
39,6.3949e-14,2.8422e-14,8.8818e-14
40,6.3949e-14,5.3291e-14,9.5923e-14
41,7.1054e-14,5.6843e-14,8.8818e-14
42,6.3949e-14,3.1974e-14,1.0303e-13
43,7.1054e-14,3.908e-14,1.0303e-13
44,5.6843e-14,3.1974e-14,8.8818e-14
45,7.1054e-14,4.6185e-14,1.0658e-13
46,5.6843e-14,1.4211e-14,7.816e-14
47,7.816e-14,5.6843e-14,9.2371e-14
48,5.6843e-14,2.4869e-14,8.8818e-14
49,7.1054e-14,5.6843e-14,8.5265e-14
50,7.1054e-14,4.2633e-14,8.8818e-14


==> Tikz/CDC_step_03L_dgd.csv <==
1,124.71,124.71,124.71
2,107.3,106.8,107.79
3,92.105,91.208,92.902
4,76.641,75.602,77.338
5,62.597,61.296,63.763
6,50.738,49.788,52.051
7,40.994,39.95,42.356
8,33.149,32.097,34.788
9,26.789,25.782,28.449
10,21.686,20.599,23.246
11,17.631,16.596,19.017
12,14.422,13.51,15.604
13,11.876,11.04,12.89
14,9.8631,9.1243,10.674
15,8.2464,7.6433,8.9057
16,6.8981,6.4009,7.4556
17,5.7923,5.3991,6.2604
18,4.8829,4.5612,5.3218
19,4.1234,3.8481,4.5342
20,3.4795,3.235,3.84
21,2.9414,2.7476,3.2485
22,2.4841,2.337,2.7276
23,2.106,1.9835,2.2858
24,1.7943,1.699,1.9275
25,1.5314,1.4451,1.6453
26,1.31,1.2246,1.4079
27,1.1225,1.0333,1.2115
28,0.97078,0.88545,1.0543
29,0.83832,0.75579,0.92734
30,0.724,0.64411,0.8133
31,0.62768,0.55065,0.71473
32,0.54546,0.47244,0.62728
33,0.47507,0.41147,0.55255
34,0.41485,0.36293,0.48032
35,0.36203,0.31258,0.41639
36,0.317,0.27258,0.36127
37,0.27763,0.23932,0.31412
38,0.24198,0.21141,0.27244
39,0.21188,0.18619,0.23838
40,0.18521,0.16432,0.20933
41,0.1621,0.14213,0.18362
42,0.14157,0.12332,0.15922
43,0.12338,0.10668,0.13786
44,0.10831,0.092586,0.12439
45,0.095162,0.081227,0.11441
46,0.083925,0.070963,0.10494
47,0.074432,0.062122,0.095685
48,0.065668,0.054467,0.085787
49,0.058037,0.048263,0.076197
50,0.051153,0.042805,0.067044
51,0.045673,0.038478,0.05892
52,0.040604,0.034415,0.051378
53,0.03632,0.030243,0.045701
54,0.032441,0.02667,0.041133
55,0.028552,0.023606,0.035858
56,0.025138,0.020974,0.031223
57,0.022126,0.018548,0.027545
58,0.019619,0.01651,0.024859
59,0.01728,0.014636,0.0221
60,0.015109,0.012896,0.019104
61,0.013252,0.011341,0.016688
62,0.01161,0.0099619,0.01446
63,0.010208,0.0087721,0.012636
64,0.0089501,0.0077269,0.010846
65,0.007855,0.0068082,0.0093522
66,0.0069686,0.006023,0.0082668
67,0.0061842,0.005336,0.0073485
68,0.0054975,0.0047469,0.0065625
69,0.0048857,0.0042098,0.0058752
70,0.0043498,0.0037397,0.0052724
71,0.0038654,0.0033239,0.0047157
72,0.0034328,0.0029492,0.0041869
73,0.0030463,0.0026291,0.0037227
74,0.0027098,0.002341,0.0033407
75,0.0024128,0.0020836,0.0030038
76,0.0021435,0.0018468,0.0026751
77,0.0019072,0.0016326,0.0023894
78,0.0017003,0.0014445,0.0021399
79,0.0015128,0.0012761,0.0019006
80,0.0013529,0.0011277,0.0017191


==> Tikz/CDC_step_03L_incn.csv <==
1,125.38
2,6.4585
3,0.086269
4,1.5101e-05
5,1.9256e-12
6,4.9738e-14
7,7.1054e-14
8,8.5265e-14
9,7.816e-14
10,5.6843e-14
11,7.816e-14
12,7.816e-14
13,8.5265e-14
14,6.3949e-14
15,5.6843e-14
16,7.816e-14
17,6.3949e-14
18,5.6843e-14
19,5.6843e-14
20,7.1054e-14
21,5.6843e-14
22,5.6843e-14
23,6.3949e-14
24,8.5265e-14
25,8.5265e-14
26,4.9738e-14
27,7.1054e-14
28,9.2371e-14
29,8.5265e-14
30,6.3949e-14
31,7.816e-14
32,7.816e-14
33,8.5265e-14
34,7.1054e-14
35,7.1054e-14
36,5.6843e-14
37,9.2371e-14
38,7.1054e-14
39,7.816e-14
40,9.2371e-14
41,7.816e-14
42,8.5265e-14
43,9.2371e-14
44,9.2371e-14
45,7.816e-14
46,7.816e-14
47,7.816e-14
48,7.1054e-14
49,7.816e-14
50,9.9476e-14


==> Tikz/CDC_step_03L_sag.csv <==
1,125.07,125.06,125.09
2,30.957,26.516,36.756
3,14.356,10.115,19.198
4,11.134,8.695,12.707
5,10.788,6.2578,15.154
6,8.106,4.9032,11.103
7,4.9071,2.9989,7.7648
8,3.0076,1.556,5.2268
9,1.6502,0.79626,2.9968
10,1.1249,0.46432,2.02
11,0.76132,0.39503,1.5236
12,0.60317,0.241,1.0662
13,0.36874,0.22533,0.5552
14,0.29074,0.11649,0.49014
15,0.19094,0.086883,0.30867
16,0.15899,0.058724,0.2553
17,0.11095,0.042793,0.1831
18,0.071659,0.029844,0.12876
19,0.061204,0.015396,0.13167
20,0.048892,0.012331,0.11962
21,0.035309,0.0073429,0.08715
22,0.024664,0.0058572,0.06041
23,0.017268,0.0048384,0.042277
24,0.013933,0.0023802,0.034668
25,0.0086385,0.001908,0.020213
26,0.0073909,0.0014938,0.020539
27,0.0055303,0.0014912,0.012985
28,0.0045984,0.0009348,0.014507
29,0.0025956,0.00066253,0.0059157
30,0.0024988,0.00040289,0.0065443
31,0.0016267,0.00017574,0.0038331
32,0.0013366,0.0001644,0.0035538
33,0.00075054,0.00010938,0.0019337
34,0.00061797,6.7183e-05,0.0016172
35,0.00049441,4.9089e-05,0.001126
36,0.00034527,2.9141e-05,0.0009269
37,0.00024357,2.9051e-05,0.00066687
38,0.00019169,2.6201e-05,0.00055444
39,0.00013178,1.5161e-05,0.00036591
40,9.0665e-05,1.1506e-05,0.00023155
41,8.4118e-05,9.6532e-06,0.00026441
42,4.7077e-05,6.7449e-06,0.00011936
43,4.0646e-05,4.4908e-06,0.00013625
44,3.4058e-05,2.1119e-06,0.00011875
45,2.4111e-05,1.6322e-06,8.1059e-05
46,1.6785e-05,1.0929e-06,5.8718e-05
47,1.1615e-05,5.8589e-07,3.8218e-05
48,7.1461e-06,4.5672e-07,2.2717e-05
49,6.3665e-06,3.0973e-07,1.833e-05
50,4.1741e-06,2.2905e-07,1.1993e-05
51,3.0343e-06,2.076e-07,7.7784e-06
52,2.093e-06,1.7129e-07,5.1587e-06
53,1.5039e-06,1.2185e-07,4.1357e-06
54,1.1057e-06,9.7369e-08,2.741e-06
55,1.0284e-06,6.8286e-08,2.6079e-06
56,5.8027e-07,4.7414e-08,1.3185e-06
57,3.5917e-07,2.2549e-08,1.0306e-06
58,2.8176e-07,1.697e-08,7.5743e-07
59,1.882e-07,1.242e-08,4.5678e-07
60,1.189e-07,8.9101e-09,3.4897e-07
61,9.0076e-08,6.7563e-09,2.4644e-07
62,8.5616e-08,2.2533e-09,2.5656e-07
63,6.9707e-08,3.4384e-09,2.1224e-07
64,4.2012e-08,2.448e-09,1.0359e-07
65,3.0948e-08,1.6383e-09,9.1932e-08
66,1.7565e-08,9.2128e-10,4.4515e-08
67,1.2849e-08,6.7854e-10,3.461e-08
68,1.8143e-08,5.1984e-10,6.4557e-08
69,1.1164e-08,6.7178e-10,3.6571e-08
70,8.7261e-09,3.5136e-10,3.2926e-08
71,7.9116e-09,3.7203e-10,3.1575e-08
72,3.1564e-09,3.2892e-10,1.0424e-08
73,3.3803e-09,2.6371e-10,1.2347e-08
74,1.6356e-09,1.5924e-10,5.2635e-09
75,1.3337e-09,1.2309e-10,3.5533e-09
76,1.2135e-09,5.3568e-11,4.2528e-09
77,8.3415e-10,3.5609e-11,2.496e-09
78,5.7494e-10,3.4568e-11,1.4356e-09
79,5.0998e-10,3.6106e-11,1.2985e-09
80,4.2915e-10,2.0268e-11,1.1864e-09
81,2.8921e-10,1.9938e-11,7.9122e-10
82,1.9788e-10,1.0829e-11,5.1142e-10
83,2.4409e-10,6.4624e-12,7.3655e-10
84,1.7685e-10,3.6309e-12,5.5484e-10
85,1.15e-10,2.0108e-12,3.3466e-10
86,9.9462e-11,1.5241e-12,3.0434e-10
87,7.8224e-11,8.2423e-13,2.5186e-10
88,4.9958e-11,8.5976e-13,1.3829e-10
89,4.637e-11,5.0093e-13,1.575e-10
90,4.2874e-11,4.3698e-13,1.4158e-10
91,2.3945e-11,3.3751e-13,7.1172e-11
92,2.5388e-11,2.8422e-13,8.7855e-11
93,2.0989e-11,3.0553e-13,7.3783e-11
94,1.4737e-11,2.1316e-13,5.7522e-11
95,8.5265e-12,1.5987e-13,2.7093e-11
96,6.6791e-12,1.4211e-13,2.1913e-11
97,5.3717e-12,1.5277e-13,1.7963e-11
98,3.574e-12,1.2079e-13,1.1671e-11
99,2.3448e-12,8.8818e-14,8.2672e-12
100,2.0108e-12,9.5923e-14,6.6294e-12
101,1.4779e-12,8.5265e-14,5.3895e-12
102,6.8923e-13,7.4607e-14,2.0464e-12
103,6.3238e-13,7.816e-14,1.9824e-12
104,4.9738e-13,7.816e-14,1.5667e-12
105,3.4106e-13,6.7502e-14,9.2726e-13
106,2.7001e-13,5.6843e-14,6.6791e-13
107,2.1316e-13,4.2633e-14,5.4357e-13
108,1.7053e-13,4.9738e-14,5.0093e-13
109,1.5632e-13,4.2633e-14,3.7659e-13
110,1.279e-13,5.3291e-14,2.7356e-13
111,9.9476e-14,4.9738e-14,1.4566e-13
112,9.2371e-14,4.6185e-14,1.4566e-13
113,8.5265e-14,4.6185e-14,1.3145e-13
114,8.5265e-14,4.9738e-14,1.4921e-13
115,8.5265e-14,6.0396e-14,1.0303e-13
116,8.5265e-14,5.3291e-14,1.1013e-13
117,6.3949e-14,4.2633e-14,9.9476e-14
118,7.1054e-14,4.2633e-14,1.1013e-13
119,7.1054e-14,4.6185e-14,8.8818e-14
120,6.3949e-14,2.4869e-14,8.1712e-14
121,7.1054e-14,2.8422e-14,9.9476e-14
122,7.1054e-14,3.908e-14,1.0303e-13
123,7.816e-14,4.6185e-14,1.1013e-13
124,7.1054e-14,4.2633e-14,9.9476e-14
125,6.3949e-14,2.8422e-14,9.9476e-14
126,6.3949e-14,3.5527e-14,8.5265e-14
127,4.9738e-14,3.1974e-14,7.816e-14
128,7.816e-14,3.908e-14,9.5923e-14
129,6.3949e-14,1.4211e-14,8.1712e-14
130,8.5265e-14,4.9738e-14,1.1369e-13
131,7.1054e-14,4.6185e-14,1.0303e-13
132,7.1054e-14,2.4869e-14,8.5265e-14
133,7.1054e-14,4.9738e-14,8.8818e-14
134,6.3949e-14,2.8422e-14,9.9476e-14
135,6.3949e-14,2.1316e-14,7.1054e-14
136,6.3949e-14,2.1316e-14,9.5923e-14
137,7.1054e-14,4.2633e-14,8.5265e-14
138,6.3949e-14,4.2633e-14,7.816e-14
139,8.5265e-14,6.3949e-14,1.0303e-13
140,4.9738e-14,3.1974e-14,7.1054e-14
141,6.3949e-14,4.2633e-14,9.5923e-14
142,6.3949e-14,4.6185e-14,8.1712e-14
143,7.1054e-14,4.9738e-14,9.9476e-14
144,7.1054e-14,2.8422e-14,1.1369e-13
145,7.1054e-14,4.9738e-14,9.2371e-14
146,7.1054e-14,4.9738e-14,9.5923e-14
147,5.6843e-14,4.6185e-14,9.2371e-14
148,5.6843e-14,2.1316e-14,1.0303e-13
149,7.1054e-14,3.908e-14,1.1013e-13
150,4.9738e-14,2.8422e-14,8.1712e-14
151,7.1054e-14,5.3291e-14,8.5265e-14
152,4.9738e-14,3.5527e-14,8.5265e-14
153,5.6843e-14,2.1316e-14,8.1712e-14
154,4.9738e-14,3.5527e-14,7.4607e-14
155,7.1054e-14,3.1974e-14,8.5265e-14
156,6.3949e-14,4.6185e-14,8.1712e-14
157,6.3949e-14,2.4869e-14,8.8818e-14
158,4.9738e-14,1.7764e-14,8.8818e-14
159,7.1054e-14,4.9738e-14,8.1712e-14
160,7.1054e-14,4.6185e-14,9.2371e-14
161,7.1054e-14,5.6843e-14,7.4607e-14
162,7.1054e-14,4.9738e-14,9.9476e-14
163,7.1054e-14,5.3291e-14,9.2371e-14
164,7.1054e-14,4.6185e-14,9.2371e-14
165,7.816e-14,4.9738e-14,9.5923e-14
166,5.6843e-14,2.4869e-14,9.5923e-14
167,6.3949e-14,3.908e-14,1.0303e-13
168,7.1054e-14,4.6185e-14,9.5923e-14
169,8.5265e-14,6.3949e-14,9.9476e-14
170,5.6843e-14,3.908e-14,7.816e-14
171,7.1054e-14,3.908e-14,1.1013e-13
172,7.1054e-14,6.0396e-14,1.0303e-13
173,7.1054e-14,3.908e-14,8.5265e-14
174,7.1054e-14,3.1974e-14,1.1724e-13
175,7.1054e-14,4.2633e-14,1.0658e-13
176,4.9738e-14,3.5527e-14,6.7502e-14
177,7.1054e-14,3.908e-14,8.8818e-14
178,7.816e-14,4.9738e-14,1.1369e-13
179,8.5265e-14,6.0396e-14,1.0303e-13
180,7.1054e-14,2.8422e-14,1.1013e-13
181,7.1054e-14,4.6185e-14,9.2371e-14
182,7.1054e-14,4.6185e-14,8.8818e-14
183,6.3949e-14,4.6185e-14,8.5265e-14
184,6.3949e-14,3.5527e-14,9.2371e-14
185,7.816e-14,6.7502e-14,9.9476e-14
186,7.1054e-14,3.908e-14,9.2371e-14
187,9.2371e-14,6.7502e-14,1.1369e-13
188,8.5265e-14,3.908e-14,1.2079e-13
189,6.3949e-14,3.908e-14,9.2371e-14
190,4.9738e-14,3.1974e-14,7.816e-14
191,6.3949e-14,2.8422e-14,7.816e-14
192,7.1054e-14,5.3291e-14,8.8818e-14
193,7.816e-14,4.6185e-14,9.9476e-14
194,5.6843e-14,3.5527e-14,9.2371e-14
195,6.3949e-14,2.8422e-14,8.8818e-14
196,5.6843e-14,1.7764e-14,8.8818e-14
197,7.1054e-14,2.4869e-14,9.9476e-14
198,6.3949e-14,2.1316e-14,8.5265e-14
199,7.1054e-14,3.1974e-14,1.2434e-13
200,7.1054e-14,3.5527e-14,8.5265e-14
201,7.1054e-14,3.1974e-14,9.2371e-14
202,7.1054e-14,3.5527e-14,9.9476e-14
203,6.3949e-14,2.1316e-14,9.2371e-14
204,6.3949e-14,3.1974e-14,8.5265e-14
205,5.6843e-14,2.8422e-14,8.5265e-14
206,7.1054e-14,3.5527e-14,8.8818e-14
207,6.3949e-14,1.7764e-14,9.9476e-14
208,6.3949e-14,2.8422e-14,8.5265e-14
209,7.1054e-14,3.5527e-14,8.5265e-14
210,6.3949e-14,1.7764e-14,8.5265e-14
211,7.1054e-14,2.1316e-14,1.0303e-13
212,7.1054e-14,2.1316e-14,9.9476e-14
213,6.3949e-14,2.4869e-14,8.5265e-14
214,6.3949e-14,2.4869e-14,8.8818e-14
215,6.3949e-14,2.1316e-14,8.8818e-14
216,6.3949e-14,2.8422e-14,9.5923e-14
217,7.1054e-14,2.8422e-14,1.0303e-13
218,6.3949e-14,2.8422e-14,9.5923e-14
219,6.3949e-14,2.8422e-14,9.2371e-14
220,6.3949e-14,2.8422e-14,9.5923e-14
221,6.3949e-14,2.8422e-14,9.5923e-14
222,6.3949e-14,2.8422e-14,9.5923e-14
223,6.3949e-14,2.8422e-14,9.5923e-14
224,6.3949e-14,2.8422e-14,9.5923e-14
225,6.3949e-14,2.8422e-14,9.5923e-14
226,6.3949e-14,2.8422e-14,9.5923e-14
227,6.3949e-14,2.8422e-14,9.5923e-14
228,6.3949e-14,2.8422e-14,9.5923e-14
229,6.3949e-14,2.8422e-14,9.5923e-14
230,6.3949e-14,2.8422e-14,9.5923e-14
231,6.3949e-14,2.8422e-14,9.5923e-14
232,6.3949e-14,2.8422e-14,9.5923e-14
233,6.3949e-14,2.8422e-14,9.5923e-14
234,6.3949e-14,2.8422e-14,9.5923e-14
235,6.3949e-14,2.8422e-14,9.5923e-14
236,6.3949e-14,2.8422e-14,9.5923e-14
237,6.3949e-14,2.8422e-14,9.5923e-14
238,6.3949e-14,2.8422e-14,9.5923e-14
239,6.3949e-14,2.8422e-14,9.5923e-14
240,6.3949e-14,2.8422e-14,9.5923e-14
241,6.3949e-14,2.8422e-14,9.5923e-14
242,6.3949e-14,2.8422e-14,9.5923e-14
243,6.3949e-14,2.8422e-14,9.5923e-14
244,6.3949e-14,2.8422e-14,9.5923e-14
245,6.3949e-14,2.8422e-14,9.5923e-14
246,6.3949e-14,2.8422e-14,9.5923e-14
247,6.3949e-14,2.8422e-14,9.5923e-14
248,6.3949e-14,2.8422e-14,9.5923e-14
249,6.3949e-14,2.8422e-14,9.5923e-14
250,6.3949e-14,2.8422e-14,9.5923e-14


==> Tikz/CDC_step_03L_ucag_rand.csv <==
1,122.35,116.78,130.89
2,19.226,15.27,25.999
3,8.0944,4.078,14.196
4,2.5627,1.1607,4.5322
5,0.80356,0.35667,1.701
6,0.321,0.065143,0.64687
7,0.13186,0.022173,0.41335
8,0.048275,0.0030763,0.15914
9,0.0080494,0.00036532,0.026873
10,0.0019787,0.00011541,0.0058333
11,0.0016872,1.9443e-05,0.0055067
12,0.0012977,3.7072e-06,0.0052976
13,0.00074329,4.2246e-07,0.0036665
14,7.6061e-06,7.1013e-08,3.1203e-05
15,6.0577e-07,1.6329e-08,1.9965e-06
16,1.1965e-07,4.015e-09,3.1875e-07
17,2.7767e-08,1.018e-09,7.488e-08
18,7.8003e-09,2.5961e-10,2.374e-08
19,2.69e-09,6.689e-11,9.6169e-09
20,1.3419e-09,1.7401e-11,5.7168e-09
21,9.649e-10,4.6043e-12,4.5643e-09
22,8.6037e-10,1.2683e-12,4.2329e-09
23,8.3037e-10,3.8725e-13,4.1333e-09
24,8.2145e-10,1.3856e-13,4.1021e-09
25,2.0996e-10,8.5265e-14,1.0481e-09
26,3.439e-12,6.7502e-14,1.657e-11
27,2.9843e-13,3.1974e-14,1.1049e-12
28,9.9476e-14,2.4869e-14,2.5935e-13
29,7.1054e-14,5.3291e-14,1.279e-13
30,7.1054e-14,3.5527e-14,9.2371e-14
31,7.1054e-14,4.2633e-14,9.9476e-14
32,7.1054e-14,4.9738e-14,8.8818e-14
33,7.1054e-14,4.9738e-14,9.2371e-14
34,7.1054e-14,3.5527e-14,1.1369e-13
35,7.816e-14,4.2633e-14,1.0303e-13
36,7.1054e-14,6.0396e-14,1.0303e-13
37,7.1054e-14,3.5527e-14,7.816e-14
38,7.1054e-14,5.3291e-14,8.8818e-14
39,5.6843e-14,4.2633e-14,8.5265e-14
40,7.1054e-14,3.5527e-14,9.5923e-14
41,6.3949e-14,4.6185e-14,1.0303e-13
42,6.3949e-14,3.5527e-14,9.9476e-14
43,7.1054e-14,4.9738e-14,1.0303e-13
44,7.1054e-14,4.6185e-14,8.8818e-14
45,6.3949e-14,3.1974e-14,1.1013e-13
46,6.3949e-14,4.2633e-14,8.5265e-14
47,6.3949e-14,1.7764e-14,8.1712e-14
48,7.1054e-14,4.9738e-14,9.9476e-14
49,7.1054e-14,4.9738e-14,9.2371e-14
50,6.3949e-14,5.3291e-14,8.1712e-14


==> Tikz/CDC_step_04L_curv.csv <==
1,125.06
2,12.166
3,0.80143
4,0.018612
5,0.00023242
6,2.6467e-06
7,3.2569e-08
8,4.3384e-10
9,6.2457e-12
10,1.5632e-13
11,4.9738e-14
12,8.5265e-14
13,7.816e-14
14,7.1054e-14
15,4.9738e-14
16,4.2633e-14
17,7.1054e-14
18,4.2633e-14
19,3.5527e-14
20,3.5527e-14
21,2.1316e-14
22,2.1316e-14
23,2.1316e-14
24,2.1316e-14
25,2.1316e-14
26,2.1316e-14
27,2.1316e-14
28,2.1316e-14
29,2.1316e-14
30,2.1316e-14
31,2.1316e-14
32,2.1316e-14
33,2.1316e-14
34,2.1316e-14
35,2.1316e-14
36,2.1316e-14
37,2.1316e-14
38,2.1316e-14
39,2.1316e-14
40,2.1316e-14
41,2.1316e-14
42,2.1316e-14
43,2.1316e-14
44,2.1316e-14
45,2.1316e-14
46,2.1316e-14
47,2.1316e-14
48,2.1316e-14
49,2.1316e-14
50,2.1316e-14


==> Tikz/CDC_step_04L_curv2.csv <==
1,125.06
2,9.2833
3,0.29107
4,0.00054703
5,2.9419e-08
6,4.6185e-13
7,6.3949e-14
8,1.0658e-13
9,7.816e-14
10,5.6843e-14
11,7.1054e-14
12,5.6843e-14
13,9.2371e-14
14,4.9738e-14
15,5.6843e-14
16,6.3949e-14
17,4.2633e-14
18,3.5527e-14
19,7.1054e-14
20,5.6843e-14
21,7.1054e-14
22,5.6843e-14
23,4.2633e-14
24,4.9738e-14
25,5.6843e-14
26,7.1054e-14
27,6.3949e-14
28,6.3949e-14
29,4.2633e-14
30,6.3949e-14
31,7.1054e-14
32,4.2633e-14
33,7.1054e-14
34,6.3949e-14
35,7.1054e-14
36,8.5265e-14
37,6.3949e-14
38,7.1054e-14
39,6.3949e-14
40,5.6843e-14
41,6.3949e-14
42,6.3949e-14
43,9.2371e-14
44,5.6843e-14
45,7.1054e-14
46,4.9738e-14
47,3.5527e-14
48,7.1054e-14
49,6.3949e-14
50,6.3949e-14


==> Tikz/CDC_step_04L_curv_rand.csv <==
1,125.07,125.02,125.12
2,29.492,26.953,32.754
3,10.052,8.3795,11.849
4,3.8756,2.6562,5.3574
5,1.3076,0.72687,2.0052
6,0.42112,0.2377,0.70139
7,0.13329,0.067884,0.20012
8,0.048502,0.021879,0.097663
9,0.019748,0.0050304,0.055175
10,0.0091443,0.00098577,0.035871
11,0.0017517,0.0001173,0.0071754
12,0.00050809,2.0052e-05,0.0021985
13,0.00037989,3.1059e-06,0.0018428
14,0.00036184,4.1218e-07,0.0017928
15,0.00014396,5.9818e-08,0.00071129
16,9.0208e-06,8.8234e-09,4.2442e-05
17,8.7886e-07,1.3064e-09,4.2353e-06
18,1.0362e-07,1.9706e-10,4.9734e-07
19,1.2917e-08,2.9804e-11,6.1292e-08
20,1.7608e-09,4.551e-12,8.2575e-09
21,2.4402e-10,7.7094e-13,1.1316e-09
22,3.6067e-11,1.4211e-13,1.6535e-10
23,5.8407e-12,7.816e-14,2.635e-11
24,1.0587e-12,7.816e-14,4.5794e-12
25,2.7711e-13,7.4607e-14,9.5568e-13
26,1.1369e-13,4.9738e-14,3.0198e-13
27,9.2371e-14,6.0396e-14,1.5987e-13
28,8.5265e-14,4.2633e-14,1.7053e-13
29,6.3949e-14,4.2633e-14,8.5265e-14
30,7.1054e-14,4.2633e-14,1.0303e-13
31,8.5265e-14,7.1054e-14,8.8818e-14
32,6.3949e-14,3.5527e-14,1.0303e-13
33,6.3949e-14,3.5527e-14,8.8818e-14
34,7.816e-14,4.2633e-14,1.1724e-13
35,7.1054e-14,4.9738e-14,9.9476e-14
36,5.6843e-14,3.5527e-14,8.1712e-14
37,7.816e-14,4.9738e-14,9.2371e-14
38,7.1054e-14,4.9738e-14,9.5923e-14
39,6.3949e-14,4.9738e-14,9.2371e-14
40,7.1054e-14,5.3291e-14,8.8818e-14
41,7.1054e-14,4.2633e-14,9.2371e-14
42,6.3949e-14,3.908e-14,1.0303e-13
43,7.1054e-14,4.6185e-14,8.1712e-14
44,7.1054e-14,4.2633e-14,8.8818e-14
45,7.1054e-14,4.2633e-14,8.5265e-14
46,6.3949e-14,3.908e-14,8.1712e-14
47,5.6843e-14,3.908e-14,8.1712e-14
48,5.6843e-14,3.5527e-14,8.1712e-14
49,7.1054e-14,3.908e-14,8.1712e-14
50,4.9738e-14,3.1974e-14,8.1712e-14


==> Tikz/CDC_step_04L_dgd.csv <==
1,-48.195,-48.195,-48.195
2,-48.195,-48.195,-48.195
3,-48.195,-48.195,-48.195
4,-48.195,-48.195,-48.195
5,-48.195,-48.195,-48.195
6,-48.195,-48.195,-48.195
7,-48.195,-48.195,-48.195
8,-48.195,-48.195,-48.195
9,-48.195,-48.195,-48.195
10,-48.195,-48.195,-48.195
11,-48.195,-48.195,-48.195
12,-48.195,-48.195,-48.195
13,-48.195,-48.195,-48.195
14,-48.195,-48.195,-48.195
15,-48.195,-48.195,-48.195
16,-48.195,-48.195,-48.195
17,-48.195,-48.195,-48.195
18,-48.195,-48.195,-48.195
19,-48.195,-48.195,-48.195
20,-48.195,-48.195,-48.195
21,-48.195,-48.195,-48.195
22,-48.195,-48.195,-48.195
23,-48.195,-48.195,-48.195
24,-48.195,-48.195,-48.195
25,-48.195,-48.195,-48.195
26,-48.195,-48.195,-48.195
27,-48.195,-48.195,-48.195
28,-48.195,-48.195,-48.195
29,-48.195,-48.195,-48.195
30,-48.195,-48.195,-48.195
31,-48.195,-48.195,-48.195
32,-48.195,-48.195,-48.195
33,-48.195,-48.195,-48.195
34,-48.195,-48.195,-48.195
35,-48.195,-48.195,-48.195
36,-48.195,-48.195,-48.195
37,-48.195,-48.195,-48.195
38,-48.195,-48.195,-48.195
39,-48.195,-48.195,-48.195
40,-48.195,-48.195,-48.195
41,-48.195,-48.195,-48.195
42,-48.195,-48.195,-48.195
43,-48.195,-48.195,-48.195
44,-48.195,-48.195,-48.195
45,-48.195,-48.195,-48.195
46,-48.195,-48.195,-48.195
47,-48.195,-48.195,-48.195
48,-48.195,-48.195,-48.195
49,-48.195,-48.195,-48.195
50,-48.195,-48.195,-48.195
51,-48.195,-48.195,-48.195
52,-48.195,-48.195,-48.195
53,-48.195,-48.195,-48.195
54,-48.195,-48.195,-48.195
55,-48.195,-48.195,-48.195
56,-48.195,-48.195,-48.195
57,-48.195,-48.195,-48.195
58,-48.195,-48.195,-48.195
59,-48.195,-48.195,-48.195
60,-48.195,-48.195,-48.195
61,-48.195,-48.195,-48.195
62,-48.195,-48.195,-48.195
63,-48.195,-48.195,-48.195
64,-48.195,-48.195,-48.195
65,-48.195,-48.195,-48.195
66,-48.195,-48.195,-48.195
67,-48.195,-48.195,-48.195
68,-48.195,-48.195,-48.195
69,-48.195,-48.195,-48.195
70,-48.195,-48.195,-48.195
71,-48.195,-48.195,-48.195
72,-48.195,-48.195,-48.195
73,-48.195,-48.195,-48.195
74,-48.195,-48.195,-48.195
75,-48.195,-48.195,-48.195
76,-48.195,-48.195,-48.195
77,-48.195,-48.195,-48.195
78,-48.195,-48.195,-48.195
79,-48.195,-48.195,-48.195
80,-48.195,-48.195,-48.195


==> Tikz/CDC_step_04L_incn.csv <==
1,125.38
2,6.4585
3,0.086269
4,1.5101e-05
5,1.9256e-12
6,4.9738e-14
7,7.1054e-14
8,8.5265e-14
9,7.816e-14
10,5.6843e-14
11,7.816e-14
12,7.816e-14
13,8.5265e-14
14,6.3949e-14
15,5.6843e-14
16,7.816e-14
17,6.3949e-14
18,5.6843e-14
19,5.6843e-14
20,7.1054e-14
21,5.6843e-14
22,5.6843e-14
23,6.3949e-14
24,8.5265e-14
25,8.5265e-14
26,4.9738e-14
27,7.1054e-14
28,9.2371e-14
29,8.5265e-14
30,6.3949e-14
31,7.816e-14
32,7.816e-14
33,8.5265e-14
34,7.1054e-14
35,7.1054e-14
36,5.6843e-14
37,9.2371e-14
38,7.1054e-14
39,7.816e-14
40,9.2371e-14
41,7.816e-14
42,8.5265e-14
43,9.2371e-14
44,9.2371e-14
45,7.816e-14
46,7.816e-14
47,7.816e-14
48,7.1054e-14
49,7.816e-14
50,9.9476e-14


==> Tikz/CDC_step_04L_sag.csv <==
1,125.08,125.06,125.09
2,32.718,28.767,36.723
3,13.477,8.8196,19.654
4,13.569,10.319,18.397
5,10.42,6.6922,13.772
6,8.0962,4.6445,13.323
7,5.1907,2.575,8.2574
8,3.1998,1.5808,4.8919
9,1.9677,0.9804,3.5684
10,1.2337,0.62386,1.8516
11,0.79207,0.40634,1.3073
12,0.53518,0.28828,0.82509
13,0.4233,0.21969,0.75645
14,0.33241,0.17188,0.61486
15,0.22625,0.094576,0.46542
16,0.19408,0.085744,0.34426
17,0.12872,0.077991,0.20314
18,0.09974,0.043109,0.1892
19,0.063569,0.028278,0.12513
20,0.05391,0.018965,0.088512
21,0.037971,0.01241,0.070851
22,0.038031,0.0092778,0.074718
23,0.022097,0.0047357,0.038697
24,0.015328,0.0047891,0.029269
25,0.012928,0.0039657,0.028183
26,0.01355,0.002303,0.039939
27,0.0082931,0.0017404,0.022299
28,0.0055575,0.0011096,0.012964
29,0.003792,0.000818,0.0076177
30,0.0029719,0.0005546,0.0071532
31,0.0025321,0.0003117,0.0062384
32,0.0016562,0.00018247,0.0038303
33,0.0011934,0.00017813,0.0031607
34,0.00071631,0.00010754,0.0013582
35,0.00054959,8.9784e-05,0.0013254
36,0.00040592,4.7782e-05,0.00098814
37,0.00046631,4.4148e-05,0.0014745
38,0.00025953,1.6878e-05,0.00071626
39,0.00027808,1.9535e-05,0.00098104
40,0.00020261,1.2054e-05,0.00071727
41,0.00027582,8.2683e-06,0.0011557
42,0.00015486,7.4805e-06,0.00058001
43,8.5826e-05,4.0031e-06,0.00030046
44,0.0001011,3.3974e-06,0.00043649
45,7.585e-05,2.1521e-06,0.0003336
46,7.075e-05,1.1934e-06,0.00032187
47,5.1735e-05,8.575e-07,0.00023213
48,2.0507e-05,5.8159e-07,8.6066e-05
49,2.1034e-05,4.7433e-07,9.2829e-05
50,1.6949e-05,3.1643e-07,7.6545e-05
51,1.2716e-05,2.9749e-07,5.7401e-05
52,1.1462e-05,1.9055e-07,5.2806e-05
53,5.6493e-06,1.4406e-07,2.5692e-05
54,7.3317e-06,1.2053e-07,3.4564e-05
55,4.4594e-06,8.5233e-08,2.0383e-05
56,4.6897e-06,5.6257e-08,2.2389e-05
57,3.7368e-06,5.3096e-08,1.7912e-05
58,1.6191e-06,2.8563e-08,7.5424e-06
59,1.6974e-06,2.4928e-08,8.0075e-06
60,8.1182e-07,1.7163e-08,3.7307e-06
61,8.1919e-07,1.0426e-08,3.8725e-06
62,4.6585e-07,6.8961e-09,2.1969e-06
63,3.7254e-07,3.6769e-09,1.7575e-06
64,2.0034e-07,4.3871e-09,9.1557e-07
65,1.8738e-07,2.3457e-09,8.6988e-07
66,7.259e-08,1.9835e-09,3.1229e-07
67,1.1696e-07,1.7079e-09,5.382e-07
68,6.0427e-08,1.119e-09,2.7167e-07
69,4.0516e-08,8.5663e-10,1.8109e-07
70,3.3478e-08,6.2911e-10,1.4872e-07
71,2.5271e-08,2.8267e-10,1.1327e-07
72,2.9608e-08,2.5641e-10,1.4002e-07
73,1.944e-08,1.1991e-10,9.1162e-08
74,2.2793e-08,9.2957e-11,1.0961e-07
75,2.2005e-08,5.7348e-11,1.0631e-07
76,1.8991e-08,5.414e-11,9.2878e-08
77,1.5922e-08,7.1019e-11,7.8056e-08
78,3.0655e-09,3.9158e-11,1.4237e-08
79,3.6188e-09,2.4102e-11,1.7269e-08
80,2.3714e-09,1.0747e-11,1.1246e-08
81,1.0376e-09,9.7344e-12,4.9002e-09
82,1.3859e-09,9.3401e-12,6.6837e-09
83,1.1618e-09,5.8478e-12,5.649e-09
84,7.8906e-10,4.0856e-12,3.8178e-09
85,5.8178e-10,2.6894e-12,2.7939e-09
86,2.697e-10,1.4779e-12,1.2757e-09
87,8.6669e-10,1.2292e-12,4.2917e-09
88,3.6626e-10,4.1922e-13,1.7898e-09
89,2.7636e-10,6.6791e-13,1.3548e-09
90,1.0085e-10,5.0093e-13,4.8489e-10
91,8.7269e-11,3.3751e-13,4.2522e-10
92,4.4913e-11,2.3448e-13,2.1513e-10
93,3.903e-11,2.0606e-13,1.8804e-10
94,2.1501e-11,2.0961e-13,1.0315e-10
95,1.2832e-11,1.6342e-13,6.0613e-11
96,1.1077e-11,1.2079e-13,5.3177e-11
97,1.1248e-11,1.1724e-13,5.4474e-11
98,1.1603e-11,1.0658e-13,5.6925e-11
99,7.4181e-12,6.7502e-14,3.6184e-11
100,5.6559e-12,6.7502e-14,2.7459e-11
101,4.1425e-12,8.5265e-14,2.008e-11
102,3.368e-12,6.7502e-14,1.6342e-11
103,3.1122e-12,6.3949e-14,1.5131e-11
104,2.1743e-12,6.7502e-14,1.0374e-11
105,2.4158e-12,3.908e-14,1.1717e-11
106,1.3571e-12,7.1054e-14,6.4695e-12
107,2.558e-12,4.9738e-14,1.2488e-11
108,7.5318e-13,5.6843e-14,3.4781e-12
109,5.8975e-13,4.6185e-14,2.7178e-12
110,5.258e-13,2.8422e-14,2.3412e-12
111,4.9738e-13,3.908e-14,2.2133e-12
112,4.9027e-13,5.6843e-14,2.1529e-12
113,4.1922e-13,3.908e-14,1.8119e-12
114,5.3291e-13,4.6185e-14,2.359e-12
115,4.1922e-13,5.3291e-14,1.7621e-12
116,4.0501e-13,6.3949e-14,1.6769e-12
117,4.6896e-13,4.9738e-14,2.0819e-12
118,3.6948e-13,6.0396e-14,1.5099e-12
119,2.4158e-13,3.1974e-14,1.0516e-12
120,2.9843e-13,5.3291e-14,1.2825e-12
121,2.2737e-13,4.9738e-14,9.2371e-13
122,1.2079e-13,4.9738e-14,3.5172e-13
123,1.7764e-13,5.3291e-14,5.862e-13
124,1.0658e-13,5.3291e-14,2.5224e-13
125,9.9476e-14,4.2633e-14,2.7356e-13
126,1.0658e-13,5.6843e-14,1.9895e-13
127,9.2371e-14,3.908e-14,1.5987e-13
128,7.1054e-14,4.2633e-14,1.4211e-13
129,7.1054e-14,1.7764e-14,1.0658e-13
130,8.5265e-14,4.2633e-14,1.3856e-13
131,7.816e-14,2.4869e-14,1.3145e-13
132,7.1054e-14,4.6185e-14,1.0303e-13
133,7.1054e-14,3.1974e-14,8.5265e-14
134,6.3949e-14,3.908e-14,9.9476e-14
135,6.3949e-14,3.5527e-14,1.0658e-13
136,6.3949e-14,3.1974e-14,7.816e-14
137,7.1054e-14,2.1316e-14,1.0303e-13
138,6.3949e-14,3.5527e-14,8.5265e-14
139,7.816e-14,4.2633e-14,1.1724e-13
140,7.1054e-14,4.2633e-14,9.2371e-14
141,7.1054e-14,5.6843e-14,8.5265e-14
142,6.3949e-14,3.908e-14,7.816e-14
143,7.1054e-14,2.1316e-14,1.2434e-13
144,7.1054e-14,4.2633e-14,1.2434e-13
145,6.3949e-14,3.1974e-14,9.5923e-14
146,7.1054e-14,3.5527e-14,9.2371e-14
147,7.1054e-14,4.6185e-14,1.0658e-13
148,7.1054e-14,5.6843e-14,9.5923e-14
149,7.1054e-14,4.2633e-14,9.5923e-14
150,7.1054e-14,6.0396e-14,8.8818e-14
151,7.1054e-14,3.1974e-14,9.5923e-14
152,7.1054e-14,3.5527e-14,9.2371e-14
153,7.1054e-14,5.3291e-14,1.0303e-13
154,7.1054e-14,5.6843e-14,9.2371e-14
155,7.816e-14,6.0396e-14,8.8818e-14
156,6.3949e-14,4.2633e-14,8.5265e-14
157,7.1054e-14,4.6185e-14,1.0303e-13
158,5.6843e-14,3.908e-14,7.816e-14
159,7.1054e-14,2.1316e-14,1.0303e-13
160,7.1054e-14,4.2633e-14,9.5923e-14
161,6.3949e-14,2.4869e-14,9.5923e-14
162,7.1054e-14,4.9738e-14,8.8818e-14
163,6.3949e-14,2.1316e-14,1.1013e-13
164,7.1054e-14,3.5527e-14,9.5923e-14
165,5.6843e-14,2.8422e-14,8.5265e-14
166,7.1054e-14,5.6843e-14,1.0303e-13
167,6.3949e-14,3.908e-14,8.8818e-14
168,7.1054e-14,2.8422e-14,1.1724e-13
169,6.3949e-14,3.1974e-14,8.8818e-14
170,8.5265e-14,4.6185e-14,1.0658e-13
171,8.5265e-14,5.3291e-14,1.0658e-13
172,6.3949e-14,4.2633e-14,9.2371e-14
173,6.3949e-14,3.908e-14,8.8818e-14
174,6.3949e-14,2.4869e-14,8.8818e-14
175,7.1054e-14,4.2633e-14,1.0658e-13
176,8.5265e-14,6.3949e-14,9.5923e-14
177,6.3949e-14,2.8422e-14,1.0658e-13
178,7.1054e-14,4.6185e-14,1.1013e-13
179,7.1054e-14,4.6185e-14,7.816e-14
180,5.6843e-14,2.8422e-14,8.1712e-14
181,7.816e-14,5.6843e-14,9.2371e-14
182,7.1054e-14,4.9738e-14,9.9476e-14
183,7.1054e-14,4.9738e-14,1.0658e-13
184,6.3949e-14,4.2633e-14,7.816e-14
185,6.3949e-14,2.8422e-14,8.1712e-14
186,7.1054e-14,4.2633e-14,9.2371e-14
187,6.3949e-14,3.5527e-14,9.5923e-14
188,7.1054e-14,4.2633e-14,9.5923e-14
189,7.1054e-14,4.6185e-14,8.8818e-14
190,7.1054e-14,3.5527e-14,9.2371e-14
191,7.1054e-14,4.9738e-14,8.8818e-14
192,7.1054e-14,4.2633e-14,9.2371e-14
193,7.1054e-14,2.4869e-14,8.8818e-14
194,7.1054e-14,3.908e-14,9.2371e-14
195,6.3949e-14,3.1974e-14,9.2371e-14
196,7.1054e-14,3.1974e-14,1.0303e-13
197,7.1054e-14,4.6185e-14,9.5923e-14
198,5.6843e-14,4.6185e-14,8.1712e-14
199,7.1054e-14,4.2633e-14,8.8818e-14
200,4.9738e-14,4.2633e-14,9.2371e-14
201,7.1054e-14,3.908e-14,1.1013e-13
202,6.3949e-14,4.2633e-14,9.5923e-14
203,6.3949e-14,3.908e-14,9.2371e-14
204,4.9738e-14,3.908e-14,8.1712e-14
205,6.3949e-14,4.2633e-14,8.1712e-14
206,6.3949e-14,4.6185e-14,8.8818e-14
207,6.3949e-14,4.6185e-14,8.1712e-14
208,6.3949e-14,3.1974e-14,8.8818e-14
209,7.1054e-14,4.6185e-14,1.0303e-13
210,7.1054e-14,4.6185e-14,9.5923e-14
211,7.1054e-14,4.6185e-14,9.5923e-14
212,7.1054e-14,4.6185e-14,9.5923e-14
213,7.1054e-14,4.2633e-14,9.9476e-14
214,6.3949e-14,4.2633e-14,9.5923e-14
215,7.1054e-14,4.6185e-14,9.5923e-14
216,7.1054e-14,4.6185e-14,9.5923e-14
217,7.1054e-14,3.908e-14,9.5923e-14
218,6.3949e-14,4.6185e-14,9.5923e-14
219,6.3949e-14,4.2633e-14,9.5923e-14
220,7.1054e-14,4.6185e-14,9.9476e-14
221,7.1054e-14,4.6185e-14,9.5923e-14
222,7.1054e-14,4.6185e-14,9.5923e-14
223,7.1054e-14,4.6185e-14,9.5923e-14
224,7.1054e-14,4.6185e-14,9.5923e-14
225,7.1054e-14,4.6185e-14,9.5923e-14
226,7.1054e-14,4.6185e-14,9.5923e-14
227,7.1054e-14,3.908e-14,9.5923e-14
228,7.1054e-14,4.6185e-14,9.5923e-14
229,7.1054e-14,4.2633e-14,9.5923e-14
230,7.1054e-14,4.6185e-14,9.5923e-14
231,7.1054e-14,4.6185e-14,9.5923e-14
232,7.1054e-14,4.6185e-14,9.5923e-14
233,7.1054e-14,4.6185e-14,9.5923e-14
234,7.1054e-14,4.6185e-14,9.5923e-14
235,7.1054e-14,4.6185e-14,9.5923e-14
236,7.1054e-14,4.6185e-14,9.5923e-14
237,7.1054e-14,4.6185e-14,9.5923e-14
238,7.1054e-14,4.6185e-14,9.5923e-14
239,7.1054e-14,4.6185e-14,9.5923e-14
240,7.1054e-14,4.6185e-14,9.5923e-14
241,7.1054e-14,4.6185e-14,9.5923e-14
242,7.1054e-14,4.6185e-14,9.5923e-14
243,7.1054e-14,4.6185e-14,9.5923e-14
244,7.1054e-14,4.6185e-14,9.5923e-14
245,7.1054e-14,4.6185e-14,9.5923e-14
246,7.1054e-14,4.6185e-14,9.5923e-14
247,7.1054e-14,4.6185e-14,9.5923e-14
248,7.1054e-14,4.6185e-14,9.5923e-14
249,7.1054e-14,4.6185e-14,9.5923e-14
250,7.1054e-14,4.6185e-14,9.5923e-14


==> Tikz/CDC_step_04L_ucag_rand.csv <==
1,125.7,117.17,134.53
2,33.723,22.625,48.658
3,15.058,11.037,23.205
4,5.4391,2.5348,8.7099
5,1.5221,0.98831,2.0686
6,0.6566,0.31052,1.1639
7,0.33417,0.064825,0.89589
8,0.15207,0.014676,0.29025
9,0.051655,0.0055992,0.13685
10,0.028318,0.0015868,0.099358
11,0.035928,0.00013141,0.168
12,0.0015512,1.4129e-05,0.0059855
13,0.0002988,6.703e-07,0.0013967
14,6.2566e-06,1.4486e-07,2.1177e-05
15,2.444e-06,1.6476e-08,1.0177e-05
16,1.8104e-06,2.2353e-09,8.7468e-06
17,1.7143e-06,2.988e-10,8.5135e-06
18,4.7259e-08,4.4736e-11,2.0938e-07
19,8.5315e-09,6.9278e-12,3.8375e-08
20,4.6698e-10,7.9226e-13,2.1708e-09
21,1.4474e-11,2.0606e-13,5.6769e-11
22,1.3287e-12,9.5923e-14,4.5191e-12
23,2.4158e-13,2.1316e-14,7.1765e-13
24,1.0658e-13,6.0396e-14,1.954e-13
25,6.3949e-14,3.5527e-14,9.2371e-14
26,5.6843e-14,3.908e-14,9.2371e-14
27,6.3949e-14,2.4869e-14,1.0303e-13
28,8.5265e-14,5.6843e-14,9.5923e-14
29,7.1054e-14,3.908e-14,9.5923e-14
30,7.1054e-14,4.6185e-14,8.5265e-14
31,7.1054e-14,4.6185e-14,8.8818e-14
32,7.1054e-14,4.6185e-14,9.2371e-14
33,7.816e-14,5.3291e-14,9.5923e-14
34,7.1054e-14,4.2633e-14,9.5923e-14
35,6.3949e-14,4.2633e-14,1.0303e-13
36,7.1054e-14,4.2633e-14,9.5923e-14
37,7.1054e-14,4.9738e-14,8.8818e-14
38,6.3949e-14,4.2633e-14,8.5265e-14
39,5.6843e-14,4.9738e-14,9.2371e-14
40,7.1054e-14,5.6843e-14,1.0303e-13
41,9.2371e-14,6.3949e-14,1.0658e-13
42,7.816e-14,5.6843e-14,1.0658e-13
43,7.816e-14,5.3291e-14,1.0658e-13
44,8.5265e-14,5.3291e-14,1.1724e-13
45,7.1054e-14,4.2633e-14,1.1724e-13
46,8.5265e-14,3.908e-14,1.1013e-13
47,8.5265e-14,4.2633e-14,1.1369e-13
48,7.816e-14,4.2633e-14,1.2079e-13
49,7.1054e-14,3.5527e-14,1.0658e-13
50,7.816e-14,4.2633e-14,1.1013e-13


==> Tikz/CDC_step_05L_curv.csv <==
1,125.06
2,12.166
3,0.80143
4,0.018612
5,0.00023242
6,2.6467e-06
7,3.2569e-08
8,4.3384e-10
9,6.2457e-12
10,1.5632e-13
11,4.9738e-14
12,8.5265e-14
13,7.816e-14
14,7.1054e-14
15,4.9738e-14
16,4.2633e-14
17,7.1054e-14
18,4.2633e-14
19,3.5527e-14
20,3.5527e-14
21,2.1316e-14
22,2.1316e-14
23,2.1316e-14
24,2.1316e-14
25,2.1316e-14
26,2.1316e-14
27,2.1316e-14
28,2.1316e-14
29,2.1316e-14
30,2.1316e-14
31,2.1316e-14
32,2.1316e-14
33,2.1316e-14
34,2.1316e-14
35,2.1316e-14
36,2.1316e-14
37,2.1316e-14
38,2.1316e-14
39,2.1316e-14
40,2.1316e-14
41,2.1316e-14
42,2.1316e-14
43,2.1316e-14
44,2.1316e-14
45,2.1316e-14
46,2.1316e-14
47,2.1316e-14
48,2.1316e-14
49,2.1316e-14
50,2.1316e-14


==> Tikz/CDC_step_05L_curv2.csv <==
1,125.06
2,9.2833
3,0.29107
4,0.00054703
5,2.9419e-08
6,4.6185e-13
7,6.3949e-14
8,1.0658e-13
9,7.816e-14
10,5.6843e-14
11,7.1054e-14
12,5.6843e-14
13,9.2371e-14
14,4.9738e-14
15,5.6843e-14
16,6.3949e-14
17,4.2633e-14
18,3.5527e-14
19,7.1054e-14
20,5.6843e-14
21,7.1054e-14
22,5.6843e-14
23,4.2633e-14
24,4.9738e-14
25,5.6843e-14
26,7.1054e-14
27,6.3949e-14
28,6.3949e-14
29,4.2633e-14
30,6.3949e-14
31,7.1054e-14
32,4.2633e-14
33,7.1054e-14
34,6.3949e-14
35,7.1054e-14
36,8.5265e-14
37,6.3949e-14
38,7.1054e-14
39,6.3949e-14
40,5.6843e-14
41,6.3949e-14
42,6.3949e-14
43,9.2371e-14
44,5.6843e-14
45,7.1054e-14
46,4.9738e-14
47,3.5527e-14
48,7.1054e-14
49,6.3949e-14
50,6.3949e-14


==> Tikz/CDC_step_05L_curv_rand.csv <==
1,125.05,125.02,125.1
2,27.535,24.505,32.473
3,9.083,7.6211,11.477
4,4.0573,2.5898,5.6962
5,1.7367,0.88021,2.905
6,0.67893,0.24883,1.2435
7,0.30352,0.029799,0.70732
8,0.12009,0.0069228,0.25254
9,0.027509,0.0026908,0.080987
10,0.0075137,0.00038488,0.02981
11,0.0047867,0.00011078,0.022375
12,0.001656,8.4439e-06,0.0079349
13,0.00011218,7.3459e-07,0.00046753
14,1.3396e-05,1.0913e-07,3.767e-05
15,2.2276e-06,1.0139e-08,7.799e-06
16,1.7243e-07,2.4279e-09,4.9072e-07
17,1.9527e-08,2.5865e-10,5.3328e-08
18,1.4992e-09,2.8173e-11,3.7184e-09
19,4.0079e-10,3.2401e-12,1.652e-09
20,1.1758e-10,4.5119e-13,5.5387e-10
21,5.0861e-11,8.5265e-14,2.5023e-10
22,4.7336e-11,8.8818e-14,2.3599e-10
23,2.3732e-12,6.3949e-14,1.1525e-11
24,2.0606e-13,4.2633e-14,7.3186e-13
25,8.5265e-14,4.9738e-14,1.4566e-13
26,7.1054e-14,3.908e-14,9.9476e-14
27,7.1054e-14,4.6185e-14,8.1712e-14
28,6.3949e-14,3.908e-14,7.816e-14
29,6.3949e-14,4.9738e-14,8.1712e-14
30,6.3949e-14,3.1974e-14,9.5923e-14
31,6.3949e-14,4.6185e-14,8.5265e-14
32,7.1054e-14,3.1974e-14,9.2371e-14
33,6.3949e-14,3.908e-14,8.5265e-14
34,7.1054e-14,5.3291e-14,9.9476e-14
35,7.1054e-14,3.5527e-14,1.1013e-13
36,6.3949e-14,4.2633e-14,8.8818e-14
37,7.1054e-14,4.9738e-14,8.1712e-14
38,7.1054e-14,4.9738e-14,8.8818e-14
39,6.3949e-14,4.6185e-14,8.5265e-14
40,6.3949e-14,4.2633e-14,8.5265e-14
41,7.1054e-14,3.5527e-14,8.8818e-14
42,7.1054e-14,3.908e-14,9.2371e-14
43,6.3949e-14,3.908e-14,8.5265e-14
44,7.1054e-14,3.5527e-14,8.5265e-14
45,7.1054e-14,3.5527e-14,8.5265e-14
46,7.1054e-14,3.5527e-14,8.5265e-14
47,7.1054e-14,3.5527e-14,8.5265e-14
48,7.1054e-14,3.5527e-14,8.5265e-14
49,7.1054e-14,3.5527e-14,8.5265e-14
50,7.1054e-14,3.5527e-14,8.5265e-14


==> Tikz/CDC_step_05L_dgd.csv <==
1,124.71,124.71,124.71
2,107.44,106.43,108.25
3,92.635,90.234,94.336
4,77.251,74.251,79.201
5,62.957,60.086,64.804
6,50.996,48.639,52.717
7,41.276,39.615,42.601
8,33.433,32.266,34.226
9,27.117,26.108,27.945
10,22.022,21.203,22.861
11,18.017,17.196,18.949
12,14.798,14.075,15.65
13,12.186,11.509,12.959
14,10.089,9.4619,10.786
15,8.3977,7.8389,8.9523
16,7.0102,6.5296,7.5203
17,5.8567,5.4489,6.3241
18,4.9289,4.5899,5.3709
19,4.1614,3.8796,4.5618
20,3.5263,3.2418,3.8542
21,2.9892,2.7213,3.2762
22,2.5356,2.2884,2.8028
23,2.16,1.943,2.3806
24,1.8426,1.663,2.0425
25,1.5793,1.4382,1.7628
26,1.3518,1.2277,1.5182
27,1.1581,1.0647,1.2962
28,0.99151,0.909,1.1081
29,0.85154,0.77993,0.95063
30,0.73405,0.67331,0.81777
31,0.63289,0.58453,0.69827
32,0.54743,0.50507,0.60125
33,0.47415,0.43703,0.52027
34,0.41069,0.37593,0.45202
35,0.35509,0.32364,0.38736
36,0.30676,0.2785,0.33337
37,0.26677,0.24142,0.28886
38,0.23361,0.21109,0.2527
39,0.20493,0.18449,0.22096
40,0.18046,0.16194,0.194
41,0.15813,0.14201,0.16937
42,0.1391,0.12444,0.14906
43,0.12193,0.10899,0.13079
44,0.10655,0.095428,0.11483
45,0.092979,0.083687,0.10026
46,0.081093,0.073928,0.087443
47,0.070935,0.065387,0.07667
48,0.062341,0.057855,0.067265
49,0.054874,0.051244,0.058723
50,0.048305,0.045024,0.051709
51,0.0423,0.039296,0.045368
52,0.03712,0.034054,0.039856
53,0.032675,0.029825,0.035205
54,0.028783,0.02616,0.031066
55,0.025397,0.023053,0.027347
56,0.022411,0.020341,0.024113
57,0.01982,0.017899,0.021531
58,0.017556,0.015779,0.019388
59,0.01553,0.013813,0.017427
60,0.01375,0.012129,0.015537
61,0.012132,0.010624,0.013787
62,0.010713,0.0093521,0.012227
63,0.009438,0.0082539,0.010765
64,0.0083314,0.0072942,0.009496
65,0.0073593,0.0064692,0.0083885
66,0.0065072,0.0057685,0.0073844
67,0.0057605,0.005126,0.006505
68,0.0051155,0.0045534,0.0057747
69,0.004544,0.0040303,0.0051425
70,0.0040395,0.0035652,0.0045713
71,0.0035956,0.0031663,0.00407
72,0.0032026,0.0028075,0.0036218
73,0.0028537,0.0025018,0.0032177
74,0.00254,0.002218,0.0028514
75,0.0022643,0.0019749,0.0025337
76,0.002018,0.0017526,0.0022514
77,0.0017988,0.0015587,0.0020013
78,0.0015998,0.0013854,0.001774
79,0.0014275,0.0012339,0.0015781
80,0.0012747,0.001097,0.0014095


==> Tikz/CDC_step_05L_incn.csv <==
1,125.38
2,6.4585
3,0.086269
4,1.5101e-05
5,1.9256e-12
6,4.9738e-14
7,7.1054e-14
8,8.5265e-14
9,7.816e-14
10,5.6843e-14
11,7.816e-14
12,7.816e-14
13,8.5265e-14
14,6.3949e-14
15,5.6843e-14
16,7.816e-14
17,6.3949e-14
18,5.6843e-14
19,5.6843e-14
20,7.1054e-14
21,5.6843e-14
22,5.6843e-14
23,6.3949e-14
24,8.5265e-14
25,8.5265e-14
26,4.9738e-14
27,7.1054e-14
28,9.2371e-14
29,8.5265e-14
30,6.3949e-14
31,7.816e-14
32,7.816e-14
33,8.5265e-14
34,7.1054e-14
35,7.1054e-14
36,5.6843e-14
37,9.2371e-14
38,7.1054e-14
39,7.816e-14
40,9.2371e-14
41,7.816e-14
42,8.5265e-14
43,9.2371e-14
44,9.2371e-14
45,7.816e-14
46,7.816e-14
47,7.816e-14
48,7.1054e-14
49,7.816e-14
50,9.9476e-14


==> Tikz/CDC_step_05L_sag.csv <==
1,125.08,125.06,125.08
2,30.606,25.415,34.598
3,14.548,10.339,19.36
4,12.367,7.5548,16.623
5,11.156,6.9279,14.704
6,8.9532,6.348,11.062
7,5.1471,2.8981,6.9986
8,3.5136,2.9802,4.5644
9,2.0076,1.268,2.7062
10,1.2837,0.86239,1.9859
11,0.95016,0.42073,1.5333
12,0.68214,0.36722,1.0622
13,0.54675,0.3206,0.79418
14,0.40364,0.18346,0.74745
15,0.33103,0.10768,0.5937
16,0.21628,0.081625,0.4127
17,0.20966,0.076052,0.44527
18,0.13831,0.03896,0.35503
19,0.098028,0.023767,0.28201
20,0.068685,0.016705,0.16965
21,0.049934,0.010211,0.13359
22,0.038618,0.0085116,0.11311
23,0.03611,0.0061478,0.11371
24,0.01618,0.0044683,0.036593
25,0.012401,0.0035984,0.029888
26,0.0087224,0.0019164,0.025466
27,0.0069234,0.0017316,0.019252
28,0.0051143,0.0011424,0.012315
29,0.0035954,0.00042524,0.010104
30,0.0027608,0.00036397,0.0070064
31,0.001728,0.00033546,0.004035
32,0.0015299,0.00021728,0.0041364
33,0.0011144,0.00012694,0.0032361
34,0.00080236,9.0952e-05,0.0017789
35,0.00061404,5.0132e-05,0.001841
36,0.00051617,4.4759e-05,0.0015346
37,0.000356,4.0011e-05,0.0010581
38,0.00027468,1.2722e-05,0.00079849
39,0.00017441,1.3858e-05,0.00041532
40,0.00010348,7.9598e-06,0.00026084
41,9.0139e-05,1.1672e-05,0.0002046
42,7.9616e-05,9.2822e-06,0.00019451
43,5.1656e-05,4.9897e-06,0.00012029
44,5.6319e-05,2.9916e-06,0.00017373
45,2.8055e-05,2.3769e-06,8.4333e-05
46,3.5139e-05,1.3569e-06,0.0001276
47,1.9981e-05,1.3073e-06,6.2791e-05
48,1.2678e-05,1.0385e-06,3.7384e-05
49,1.0503e-05,9.7774e-07,2.8393e-05
50,8.3405e-06,6.7495e-07,2.2672e-05
51,6.628e-06,8.5595e-07,1.8238e-05
52,4.1339e-06,4.4288e-07,1.0769e-05
53,3.3918e-06,3.1545e-07,9.3024e-06
54,2.4778e-06,2.0035e-07,6.4745e-06
55,1.7465e-06,9.6081e-08,4.6229e-06
56,1.755e-06,1.2416e-07,4.5654e-06
57,8.8004e-07,6.6198e-08,2.2988e-06
58,9.7499e-07,6.1571e-08,3.1267e-06
59,5.2368e-07,5.9896e-08,1.3071e-06
60,4.1114e-07,2.5256e-08,1.1897e-06
61,2.8163e-07,1.7256e-08,7.0803e-07
62,1.9992e-07,1.3324e-08,4.2846e-07
63,1.3688e-07,6.1546e-09,3.1799e-07
64,1.1069e-07,7.1422e-09,2.6253e-07
65,7.4584e-08,3.4535e-09,1.7618e-07
66,4.174e-08,2.7365e-09,9.4366e-08
67,3.13e-08,2.9476e-09,9.2653e-08
68,2.0046e-08,1.1266e-09,5.6211e-08
69,1.5742e-08,1.7484e-09,4.3572e-08
70,1.0994e-08,1.2148e-09,3.2107e-08
71,6.7928e-09,7.4212e-10,1.878e-08
72,5.3488e-09,7.5749e-10,1.4434e-08
73,3.2381e-09,2.1932e-10,8.8434e-09
74,2.3289e-09,2.5097e-10,6.0206e-09
75,1.659e-09,2.6881e-10,4.3763e-09
76,1.032e-09,2.1491e-10,2.3647e-09
77,7.8582e-10,1.9973e-10,2.2112e-09
78,4.345e-10,1.002e-10,8.573e-10
79,3.551e-10,5.8673e-11,7.7663e-10
80,3.3621e-10,5.0608e-11,8.3154e-10
81,1.8437e-10,2.3945e-11,4.0473e-10
82,1.4528e-10,2.2883e-11,3.165e-10
83,1.1448e-10,1.2083e-11,3.0155e-10
84,8.2736e-11,1.1934e-11,1.933e-10
85,5.4428e-11,9.7948e-12,1.226e-10
86,3.1477e-11,6.6684e-12,6.2265e-11
87,2.7754e-11,2.693e-12,6.2464e-11
88,1.9391e-11,2.6965e-12,4.3126e-11
89,1.7188e-11,2.0499e-12,3.8451e-11
90,1.1248e-11,1.4495e-12,3.3239e-11
91,7.2617e-12,8.5265e-13,1.7355e-11
92,5.9401e-12,6.6791e-13,1.8112e-11
93,3.638e-12,4.6896e-13,1.0882e-11
94,2.3732e-12,5.187e-13,5.1479e-12
95,2.2311e-12,3.2685e-13,6.2599e-12
96,1.5206e-12,3.0198e-13,3.1406e-12
97,1.1582e-12,1.9185e-13,2.8741e-12
98,8.4555e-13,1.279e-13,2.1245e-12
99,5.8265e-13,1.3145e-13,1.2541e-12
100,4.5475e-13,1.2434e-13,1.112e-12
101,3.1264e-13,9.5923e-14,6.7857e-13
102,2.8422e-13,7.1054e-14,6.537e-13
103,1.9895e-13,6.7502e-14,4.0501e-13
104,1.8474e-13,5.3291e-14,3.7659e-13
105,1.35e-13,6.0396e-14,2.8066e-13
106,1.279e-13,6.7502e-14,2.3448e-13
107,1.2079e-13,3.908e-14,2.2382e-13
108,9.9476e-14,4.9738e-14,1.6698e-13
109,9.9476e-14,4.6185e-14,1.5277e-13
110,8.5265e-14,5.3291e-14,1.4211e-13
111,7.1054e-14,5.3291e-14,1.0303e-13
112,7.816e-14,5.6843e-14,1.0658e-13
113,7.1054e-14,4.6185e-14,1.2079e-13
114,6.3949e-14,3.908e-14,8.1712e-14
115,7.1054e-14,3.5527e-14,1.0658e-13
116,4.9738e-14,3.908e-14,9.2371e-14
117,6.3949e-14,3.908e-14,1.0303e-13
118,6.3949e-14,3.5527e-14,9.5923e-14
119,7.816e-14,5.3291e-14,8.8818e-14
120,6.3949e-14,3.908e-14,8.5265e-14
121,7.816e-14,6.0396e-14,9.2371e-14
122,7.1054e-14,4.9738e-14,9.5923e-14
123,6.3949e-14,3.1974e-14,8.8818e-14
124,7.1054e-14,4.6185e-14,9.9476e-14
125,6.3949e-14,3.1974e-14,1.0303e-13
126,7.1054e-14,3.908e-14,8.5265e-14
127,7.1054e-14,4.2633e-14,8.8818e-14
128,6.3949e-14,4.6185e-14,9.5923e-14
129,7.1054e-14,5.6843e-14,9.9476e-14
130,7.1054e-14,4.9738e-14,1.0303e-13
131,6.3949e-14,3.1974e-14,6.7502e-14
132,5.6843e-14,2.8422e-14,1.0303e-13
133,7.1054e-14,3.908e-14,9.9476e-14
134,7.816e-14,4.6185e-14,1.1013e-13
135,7.816e-14,5.3291e-14,1.0658e-13
136,7.1054e-14,2.8422e-14,1.0303e-13
137,7.1054e-14,4.2633e-14,1.1369e-13
138,7.1054e-14,4.2633e-14,1.0303e-13
139,6.3949e-14,3.5527e-14,7.4607e-14
140,5.6843e-14,4.6185e-14,9.2371e-14
141,6.3949e-14,3.5527e-14,9.2371e-14
142,6.3949e-14,3.5527e-14,1.0658e-13
143,7.1054e-14,3.908e-14,9.9476e-14
144,7.816e-14,4.2633e-14,1.0658e-13
145,5.6843e-14,3.5527e-14,8.1712e-14
146,7.816e-14,5.6843e-14,9.2371e-14
147,8.5265e-14,6.3949e-14,9.9476e-14
148,6.3949e-14,3.908e-14,9.2371e-14
149,7.1054e-14,4.2633e-14,1.2434e-13
150,6.3949e-14,3.1974e-14,7.816e-14
151,7.1054e-14,3.908e-14,9.9476e-14
152,5.6843e-14,2.1316e-14,1.0658e-13
153,7.1054e-14,2.8422e-14,9.9476e-14
154,7.1054e-14,4.6185e-14,8.8818e-14
155,7.1054e-14,4.2633e-14,9.9476e-14
156,7.1054e-14,3.908e-14,1.0658e-13
157,6.3949e-14,4.2633e-14,9.2371e-14
158,8.5265e-14,4.2633e-14,1.2079e-13
159,6.3949e-14,3.908e-14,8.8818e-14
160,5.6843e-14,4.2633e-14,7.816e-14
161,7.1054e-14,4.6185e-14,8.8818e-14
162,6.3949e-14,4.2633e-14,8.5265e-14
163,6.3949e-14,3.908e-14,8.1712e-14
164,7.1054e-14,4.6185e-14,8.8818e-14
165,9.9476e-14,5.3291e-14,1.2079e-13
166,7.1054e-14,2.8422e-14,8.8818e-14
167,7.1054e-14,4.9738e-14,9.2371e-14
168,7.1054e-14,3.1974e-14,9.2371e-14
169,7.1054e-14,3.1974e-14,1.1724e-13
170,5.6843e-14,3.5527e-14,7.4607e-14
171,7.1054e-14,2.1316e-14,9.9476e-14
172,7.1054e-14,4.9738e-14,1.1369e-13
173,7.1054e-14,4.9738e-14,9.5923e-14
174,7.1054e-14,3.908e-14,9.2371e-14
175,7.1054e-14,4.9738e-14,9.2371e-14
176,5.6843e-14,4.2633e-14,8.1712e-14
177,6.3949e-14,3.908e-14,7.816e-14
178,7.816e-14,6.0396e-14,1.0658e-13
179,7.1054e-14,5.3291e-14,8.5265e-14
180,6.3949e-14,3.908e-14,9.9476e-14
181,7.1054e-14,4.9738e-14,8.5265e-14
182,6.3949e-14,3.908e-14,8.8818e-14
183,7.1054e-14,6.0396e-14,7.816e-14
184,5.6843e-14,3.1974e-14,7.816e-14
185,6.3949e-14,4.9738e-14,8.1712e-14
186,7.1054e-14,4.2633e-14,9.2371e-14
187,7.816e-14,6.0396e-14,9.9476e-14
188,7.816e-14,5.3291e-14,9.9476e-14
189,7.1054e-14,4.6185e-14,9.2371e-14
190,8.5265e-14,4.6185e-14,1.1369e-13
191,6.3949e-14,3.1974e-14,1.0658e-13
192,5.6843e-14,3.908e-14,6.7502e-14
193,7.1054e-14,4.2633e-14,9.9476e-14
194,5.6843e-14,3.5527e-14,8.5265e-14
195,7.1054e-14,3.1974e-14,9.2371e-14
196,6.3949e-14,4.6185e-14,9.2371e-14
197,4.9738e-14,3.1974e-14,7.4607e-14
198,7.1054e-14,2.8422e-14,8.8818e-14
199,6.3949e-14,4.6185e-14,9.2371e-14
200,6.3949e-14,3.908e-14,7.816e-14
201,6.3949e-14,4.6185e-14,7.4607e-14
202,5.6843e-14,3.908e-14,9.5923e-14
203,7.1054e-14,4.9738e-14,8.5265e-14
204,7.1054e-14,6.0396e-14,1.0303e-13
205,7.1054e-14,4.6185e-14,9.5923e-14
206,5.6843e-14,4.6185e-14,7.4607e-14
207,7.1054e-14,5.3291e-14,7.816e-14
208,7.1054e-14,4.9738e-14,7.4607e-14
209,7.1054e-14,4.9738e-14,7.4607e-14
210,6.3949e-14,3.908e-14,7.4607e-14
211,6.3949e-14,3.908e-14,7.4607e-14
212,6.3949e-14,5.3291e-14,7.816e-14
213,7.1054e-14,5.6843e-14,7.816e-14
214,7.1054e-14,5.6843e-14,7.816e-14
215,6.3949e-14,5.3291e-14,7.816e-14
216,6.3949e-14,5.3291e-14,7.816e-14
217,6.3949e-14,5.3291e-14,7.816e-14
218,6.3949e-14,5.3291e-14,7.816e-14
219,6.3949e-14,5.3291e-14,7.816e-14
220,6.3949e-14,5.3291e-14,7.816e-14
221,6.3949e-14,5.3291e-14,7.816e-14
222,6.3949e-14,5.3291e-14,7.816e-14
223,6.3949e-14,5.3291e-14,7.816e-14
224,6.3949e-14,5.3291e-14,7.816e-14
225,6.3949e-14,5.3291e-14,7.816e-14
226,6.3949e-14,5.3291e-14,7.816e-14
227,6.3949e-14,5.3291e-14,7.816e-14
228,6.3949e-14,5.3291e-14,7.816e-14
229,6.3949e-14,5.3291e-14,7.816e-14
230,6.3949e-14,5.3291e-14,7.816e-14
231,6.3949e-14,5.3291e-14,7.816e-14
232,6.3949e-14,5.3291e-14,7.816e-14
233,6.3949e-14,5.3291e-14,7.816e-14
234,6.3949e-14,5.3291e-14,7.816e-14
235,6.3949e-14,5.3291e-14,7.816e-14
236,6.3949e-14,5.3291e-14,7.816e-14
237,6.3949e-14,5.3291e-14,7.816e-14
238,6.3949e-14,5.3291e-14,7.816e-14
239,6.3949e-14,5.3291e-14,7.816e-14
240,6.3949e-14,5.3291e-14,7.816e-14
241,6.3949e-14,5.3291e-14,7.816e-14
242,6.3949e-14,5.3291e-14,7.816e-14
243,6.3949e-14,5.3291e-14,7.816e-14
244,6.3949e-14,5.3291e-14,7.816e-14
245,6.3949e-14,5.3291e-14,7.816e-14
246,6.3949e-14,5.3291e-14,7.816e-14
247,6.3949e-14,5.3291e-14,7.816e-14
248,6.3949e-14,5.3291e-14,7.816e-14
249,6.3949e-14,5.3291e-14,7.816e-14
250,6.3949e-14,5.3291e-14,7.816e-14


==> Tikz/CDC_step_05L_ucag_rand.csv <==
1,126.06,116.62,134.78
2,62.646,33.844,106.37
3,26.21,16.701,46.169
4,9.2085,6.3658,13.477
5,4.5829,1.6416,7.8035
6,2.2676,0.50291,6.0411
7,0.81994,0.10826,2.3893
8,0.31658,0.039423,1.0437
9,0.25648,0.0055037,1.0833
10,0.028859,0.0018396,0.087927
11,0.0081668,0.00019394,0.03043
12,0.0064631,3.6798e-05,0.026229
13,0.0037843,3.4751e-06,0.014569
14,0.0030802,4.0687e-07,0.014408
15,0.0028781,1.0482e-07,0.014384
16,0.0028666,2.4202e-09,0.014333
17,0.0028691,1.5489e-10,0.014345
18,0.0028692,1.3316e-11,0.014346
19,0.0028692,1.2044e-12,0.014346
20,0.0025411,1.7764e-13,0.012705
21,0.0025363,6.7502e-14,0.012682
22,0.0025362,4.9738e-14,0.012681
23,0.0025362,2.1316e-14,0.012681
24,1.4869e-05,2.8422e-14,7.4345e-05
25,1.544e-06,4.6185e-14,7.7199e-06
26,1.1125e-07,4.9738e-14,5.5624e-07
27,2.2658e-08,4.9738e-14,1.1329e-07
28,8.9399e-09,4.2633e-14,4.4699e-08
29,9.3301e-10,3.1974e-14,4.6648e-09
30,4.8871e-11,6.0396e-14,2.4401e-10
31,1.009e-12,5.3291e-14,4.7464e-12
32,1.279e-13,4.6185e-14,3.5172e-13
33,7.1054e-14,4.2633e-14,9.9476e-14
34,5.6843e-14,2.8422e-14,9.2371e-14
35,5.6843e-14,3.908e-14,8.5265e-14
36,7.1054e-14,2.8422e-14,9.5923e-14
37,7.1054e-14,4.9738e-14,1.0658e-13
38,6.3949e-14,3.908e-14,9.5923e-14
39,6.3949e-14,4.6185e-14,9.2371e-14
40,7.1054e-14,4.6185e-14,8.1712e-14
41,7.1054e-14,4.2633e-14,9.2371e-14
42,7.1054e-14,4.9738e-14,8.8818e-14
43,7.1054e-14,4.9738e-14,8.8818e-14
44,6.3949e-14,4.9738e-14,8.8818e-14
45,7.1054e-14,4.2633e-14,8.5265e-14
46,7.1054e-14,4.6185e-14,8.5265e-14
47,7.1054e-14,4.6185e-14,8.5265e-14
48,7.1054e-14,4.2633e-14,8.8818e-14
49,7.1054e-14,4.9738e-14,8.8818e-14
50,7.1054e-14,5.3291e-14,9.2371e-14

